The Gaia-ESO Survey DR5.1 and Gaia DR3 GSP-Spec: a comparative analysis

(abridged) The third data release of Gaia, has provided stellar parameters, metallicity [M/H], [{\alpha}/Fe], individual abundances, broadening parameter from its RVS spectra for about 5.6 million objects thanks to the GSP-Spec module. The catalogue publishes the radial velocity of 33 million sources. We took advantage of the intersections between Gaia RVS and Gaia-ESO to compare their stellar parameters, abundances and radial and rotational velocities. We aimed at verifying the overall agreement between the two datasets, considering the various calibrations and the quality-control flag system suggested for the Gaia GSP-Spec parameters. For the targets in common between Gaia RVS and Gaia-ESO, we performed several statistical checks on the distributions of their stellar parameters, abundances and velocities of targets in common. For the Gaia surface gravity and metallicity we considered both the uncalibrated and calibrated values. We find an excellent agreement between the Gaia and Gaia-ESO radial velocities given the uncertainties affecting each dataset. Less than 25 of ~2100 Gaia-ESO spectroscopic binaries are flagged as non-single stars by Gaia. The temperature scales are in good agreement. The calibrated GSP-Spec gravity should be preferred. We note that the quality (accuracy, precision) of the GSP-Spec parameters degrades quickly for objects fainter than G~11. We find that the somewhat imprecise GSP-Spec abundances due to its medium-resolution spectroscopy over a short wavelength window and the faint G regime of the sample under study can be counterbalanced by working with averaged quantities. We studied some properties of the open-cluster population: our combined sample traces very well the radial [Fe/H] and [Ca/Fe] gradients, the age-metallicity relations in different radial regions, and it places the clusters in the thin disc.

==> gaia_gaiaeso_analysis.txt <==
Astronomy & Astrophysics manuscript no. gaia_gaiaeso_analysis
July 2, 2024

©ESO 2024

The Gaia-ESO Survey DR5.1 and Gaia DR3 GSP-Spec: a
comparative analysis⋆
M. Van der Swaelmen1 , C. Viscasillas Vázquez2 , L. Magrini1 , A. Recio-Blanco3 , P. A. Palicio3 , C. Worley4, 5 , A.
Vallenari6 , L. Spina1 , P. François7 , G. Tautvaišienė2 , G. G. Sacco1 , S. Randich1 , and P. de Laverny3
1

INAF – Osservatorio Astrofisico di Arcetri, Largo E. Fermi 5, 50125, Firenze, Italy
e-mail: mathieu.van+der+swaelmen@inaf.it
2
Institute of Theoretical Physics and Astronomy, Vilnius University, Sauletekio av. 3, 10257 Vilnius, Lithuania
3
Université Côte d’Azur, Observatoire de la Côte d’Azur, CNRS, Laboratoire Lagrange, Bd de l’Observatoire, CS 34229, 06304
Nice Cedex 4, France
4
Institute of Astronomy, University of Cambridge, Madingley Road, Cambridge CB3 0HA, United Kingdom
5
School of Physical and Chemical Sciences- Te Kura Matū, University of Canterbury, Private Bag 4800, Christchurch 8140, New
Zealand
6
INAF – Padova Observatory, Vicolo dell’Osservatorio 5, 35122 Padova, Italy
7
GEPI, Observatoire de Paris, PSL Research University, CNRS, Université Paris Diderot, Sorbonne Paris Cité, 61 avenue de
l’Observatoire, 75014 Paris, France
Submitted: 12/04/2024; accepted: 26/06/2024
ABSTRACT
Context. The third data release of Gaia, has provided stellar parameters, metallicity [M/H], [α/Fe], individual abundances, broad-

ening parameter from its Radial Velocity Spectrograph (RVS) spectra for about 5.6 million objects thanks to the GSP-Spec module,
implemented in the Gaia pipeline. The catalogue also publishes the radial velocity of 33 million sources. In recent years, many
spectroscopic surveys with ground-based telescopes have been undertaken, including the public survey Gaia-ESO, designed to be
complementary to Gaia, in particular towards faint stars.
Aims. We took advantage of the intersections between Gaia RVS and Gaia-ESO to compare their stellar parameters, abundances
and radial and rotational velocities. We aimed at verifying the overall agreement between the two datasets, considering the various
calibrations and the quality-control flag system suggested for the Gaia GSP-Spec parameters.
Methods. For the targets in common between Gaia RVS and Gaia-ESO, we performed several statistical checks on the distributions of
their stellar parameters, abundances and velocities of targets in common. For the Gaia surface gravity and metallicity we considered
both the uncalibrated and calibrated values.
Results. Overall, there is a good agreement between the results of the two surveys. We find an excellent agreement between the Gaia
and Gaia-ESO radial velocities given the uncertainties affecting each dataset. Less than 25 out of the ≈ 2100 Gaia-ESO spectroscopic
binaries are flagged as non-single stars by Gaia. For the effective temperature and in the bright regime (G ≤ 11), we found a very
good agreement, with an absolute residual difference of about 5 K (±90 K) for the giant stars and of about 17 K (±135 K) for the dwarf
stars; in the faint regime (G ≥ 11), we found a worse agreement, with an absolute residual difference of about 107 K (±145 K) for the
giant stars and of about 103 K (±258 K) for the dwarf stars. For the surface gravity, the comparison indicates that the calibrated gravity
should be preferred to the uncalibrated one. For the metallicity, we observe in both the uncalibrated and calibrated cases a slight trend
whereby Gaia overestimates it at low metallicity; for [M/H] and [α/Fe], a marginally better agreement is found using the calibrated
Gaia results; finally for the individual abundances (Mg, Si, Ca, Ti, S, Cr, Ni, Ce) our comparison suggests to avoid results with flags
indicating low quality (XUncer = 2 or higher). These remarks are in line with the ones formulated by GSP-Spec. We confirm that the
Gaia vbroad parameter is loosely correlated with the Gaia-ESO v sin i for slow rotators. Finally, we note that the quality (accuracy,
precision) of the GSP-Spec parameters degrades quickly for objects fainter than G ≈ 11 or GRVS ≈ 10.
Conclusions. We find that the somewhat imprecise GSP-Spec abundances due to its medium-resolution spectroscopy over a short
wavelength window and the faint G regime of the sample under study can be counterbalanced by working with averaged quantities.
We extended our comparison to star clusters using averaged abundances, using not only the stars in common, but also the members
of clusters in common between the two samples, still finding a very good agreement. Encouraged by this result, we studied some
properties of the open-cluster population, using both Gaia-ESO and Gaia clusters: our combined sample traces very well the radial
metallicity and [Fe/H] gradients, the age-metallicity relations in different radial regions, and allows us to place the clusters in the thin
disc.
Key words. Stars: abundances, Stars: evolution, Galaxy: open clusters and associations: general, Galaxy: evolution

1. Introduction
⋆
Based on observations collected with the FLAMES instrument at
VLT/UT2 telescope (Paranal Observatory, ESO, Chile), for the GaiaESO Large Public Spectroscopic Survey (188.B-3002, 193.B-0936,
197.B-1074).

The large public spectroscopic survey Gaia-ESO (GES) observed for 340 nights at the Very Large Telescope (VLT) from
the end of 2011 to 2018. It obtained about 190 000 spectra, for
Article number, page 1 of 34

A&A proofs: manuscript no. gaia_gaiaeso_analysis

nearly 115 000 targets with a wide variety of scientific objectives, covering all Galactic populations. In the two survey articles Gilmore et al. (2022) and Randich et al. (2022) announcing the final data release, the survey design and structure and
some of the main scientific achievements are described. The
Gaia-ESO survey is still the only one dedicated stellar spectroscopic survey using 8 m class telescopes, with the explicit aim
of being complementary to the data obtained by the Gaia satellite, which were not yet available at the time the survey began.
Gaia-ESO was, indeed, among the first of the many completed
and ongoing large projects1 , such as Radial Velocity Experiment
(RAVE; Steinmetz et al., 2006, 2020b), Large sky Area MultiObject fibre Spectroscopic Telescope (LAMOST; low resolution: Cui et al., 2012; Li et al., 2022; medium resolution: Liu
et al., 2020; Zhang et al., 2021a), Apache Point Observatory
Galactic Evolution Experiment (APOGEE-1 and APOGEE-2;
Ahn et al., 2014; Jönsson et al., 2020), Galactic Archaeology
with HERMES (GALAH; De Silva et al., 2015; Buder et al.,
2021), Gaia Radial Velocity Spectrometer (Gaia-RVS; Katz
et al., 2004; Cropper et al., 2018; Recio-Blanco et al., 2023), and
the future multi-object spectrographs and large or massive surveys such as William Herschel Telescope Enhanced Area Velocity Explorer (Dalton, 2016, WEAVE;), Multi-Object Optical and
Near-infrared Spectrograph (MOONS; Cirasuolo et al., 2020),
Multi-Object Spectrograph Telescope (4MOST; de Jong et al.,
2019), the Milky-Way Mapper (MWM; Kollmeier et al., 2017),
and the Subaru Prime Focus Spectrograph (PFS; Takada et al.,
2014). All of these surveys aim at spectroscopically sampling
the Galactic stellar populations and at characterising them from
a chemo-dynamical point of view.
We recall that these completed and ongoing surveys differ
in terms of: a) instrumental resolution, from the low resolution with LAMOST (R ≈ 1800), medium-low resolution with
Gaia-RVS (R ≈ 11500) or RAVE (R ≈ 7500), medium resolution with GES GIRAFFE and APOGEE (R ≈ 20000), mediumhigh resolution with GALAH (R ≈ 28000) and high resolution
with the GES UVES (R ≈ 47000); b) spectral coverage (bands
and range lengths), e.g. optical + near-infrared (I-band) with
GES and GALAH, near-infrared only with Gaia-RVS and RAVE
(I-band), and APOGEE (H-band); c) sampled stellar types
(hot/warm/cool main-sequence stars, red-giant-branch stars); d)
sky coverage, e.g. Northern sky for APOGEE-1, Southern sky
for GES, GALAH and APOGEE-2, and all-sky for Gaia; e)
magnitude range of the science targets; f) selection functions;
g) analysis methods, e.g. single main pipeline for APOGEE
and GALAH along with possible re-analyses using third-parties
pipelines or multiple independent pipelines merged into a single set of results after homogenisation for GES. It is also worth
noting that unlike all other spectroscopic surveys, Gaia-RVS is
space-based spectroscopy, and therefore, the spectra are not affected by the Earth atmosphere absorption and emission. The
main high-value-added data-products of these spectroscopic surveys comprise the radial
velocities of the targets, the three atmo
spheric parameters T eff , log g, [Fe/H] and a series of individual
abundances for various ions.
Far from being duplicated works, these surveys are complementary to each others since they map different stars belonging to different stellar populations and located in different
parts of the Galaxy. Since it is possible to find non-empty intersections between them, they are crucial to answer numer1

For the spectroscopic surveys listed in this sentence, we provide
when possible a reference of an early publication presenting the survey
and a reference linking to a recent data release.
Article number, page 2 of 34

ous questions animating the stellar community such as validating the methods, building the largest unbiased sample of
chemo-dynamically characterised stars, or rejecting or confirming the findings about the build-up history of the Milky Way.
Because of the diversity of resolution, wavelength coverage
and analysis methods, the high-value-added data-products released by the aforementioned surveys may come with different accuracy and precision. An important task is therefore to
take advantage of the non-empty intersections between two
given surveys to discover and correct possible biases in order
to control the overall cross-survey agreement and safely combine the results from different works according to their biases
and uncertainties. Such an effort is already ongoing and has
led to a number of publications. We quote among others: the
comparison APOGEE DR14 + LAMOST DR3 for radial velocities and atmospheric parameters in Anguiano et al. (2018),
the comparison APOGEE DR17 + GALAH DR3 + GES DR5
for atmospheric parameters in Hegedűs et al. (2023), the comparison Gaia DR3 + APOGEE DR17 + GALAH DR3 + GES
DR3 + LAMOST DR7 + RAVE DR6 for radial velocities in
Katz et al. (2023), the comparison Gaia DR3 + APOGEE
DR17 + GALAH DR3 + RAVE DR6 for atmospheric parameters and abundances in Recio-Blanco et al. (2023), the combination of radial velocities Gaia DR2 + APOGEE DR16 + GALAH
DR2 + GES DR3 + LAMOST DR5 + RAVE DR6 in Tsantaki et al. (2022), the combination of surveys by labeltransfer APOGEE + GALAH in Nandakumar et al. (2022) or
APOGEE + LAMOST in Ho et al. (2017), or again the validation of Gaia spectroscopic orbits with LAMOST and GALAH
radial velocities in Bashi et al. (2022).
Gaia-ESO science operations have ended in July 2023 with
the fifth and final public data release (DR5.1)2 , corresponding
to the sixth internal data release (iDR6). Now that Gaia is in its
third data release (DR3), which includes, for the first time, the results of the analysis of RVS spectra, providing spectroscopicallyderived temperature, surface gravity, metallicity [M/H] and αcontent [α/Fe], but also individual abundances of many elements
(Recio-Blanco et al., 2023), a comparison with the final results of
Gaia-ESO is definitely timely. As far as we know, already published articles comparing GES results to other surveys have used
GES DR3 (e.g. Tsantaki et al. 2022), which was made available in December 2016 and contains the spectroscopic chemokinematic information for only 26 000 unique objects based on
30 months of observations. The work presented here is the first to
compare GES DR5.1 to Gaia DR3 in both their kinematical and
chemical data-products and the aim of this paper is to exploit the
intersection between the two surveys in order to suggest practical criteria for selecting the best spectroscopic abundances from
Gaia.
The paper is structured as follows: in Section 2 we describe
the Gaia-ESO and Gaia RVS catalogues, and their intersections.
In Section 3, we discuss the radial velocities and the census of
multiple stars for the targets in common to the two surveys. Section 4 compares the rotational velocities of stars to the broadening parameter. In Section 5, we compare the stellar parameters
and abundances, while in Sect. 6 we discuss the agreement of
spectroscopic gravities and metallicities to the same quantities
obtained with asteroseismic constraints for a smaller subset of
stars. Finally, Sections 7 and 8 show that Gaia-ESO and Gaia
can be combined to derive some properties of open-cluster member stars and of Milky Way open clusters.
2

https://www.eso.org/qi/catalog/show/411

Van der Swaelmen et al.: GES DR5.1 and Gaia DR3 GSP-Spec

2. Data and samples of stars in common
2.1. The Gaia-ESO DR5

In this section, we recall the main aspects of the Gaia-ESO;
more information can be found in the two papers accompanying the final release (Gilmore et al., 2022; Randich et al., 2022).
The Gaia-ESO used the multi-object spectrograph FLAMES
(Pasquini et al., 2002) equipped with UVES and GIRAFFE fibres and mounted on the Nasmyth focus of VLT/UT2: while 130
fibres are feeding the GIRAFFE spectrograph, eight fibres simultaneously feed the UVES spectrograph. The survey worked
in two resolution modes, a medium spectral resolution of about
20 000 for GIRAFFE observations and a high spectral resolution of 47 000 for UVES observations. In addition, more than
one setup were used with a given instrument: two UVES setups
and nearly ten different GIRAFFE setups. Though it adds a complexity to the data management and data analysis (see Hourihane
et al., 2023; Worley et al., 2024), this choice allowed the consortium to select the wavelength range of interest according to the
targeted stellar type, the stellar population or the science case.
The GIRAFFE setup HR15N ([6470 Å, 6790 Å]) was mainly
used for Milky Way star clusters and, for instance, it gives access
to the lithium line at 6707.8 Å, whose abundances are crucial
for stellar physics (e.g. Franciosini et al., 2022) or cosmology
(e.g. Bonifacio et al., 2018). On the other hand, the GIRAFFE
setups HR10 ([5339 Å, 5619 Å]) and HR21 ([8484 Å, 9001 Å])
were mainly used for the Milky Way field stars since they contain
crucial lines for the determination of stellar parameters and of
several abundances (Gilmore et al., 2022). One interest of HR21
for the validation of techniques and results is that its wavelength
range overlaps that of the Gaia spectrograph, encompassing the
three lines of the near-infrared Ca ii triplet. More than threequarter of the GES observations were carried out with HR15N,
HR10 and HR21.
Gaia-ESO is organised in working groups (WG) composed
of one or more analysis nodes responsible for deriving the atmospheric parameters and stellar abundances of the observed targets (Worley et al., 2024). Radial velocities and rotational broadening are instead provided in a centralised way by data reduction
pipelines. WG10 analyses FGK field, open-cluster and globularcluster stars observed with GIRAFFE, while WG11 analyses the
same kinds of stars observed with UVES (Worley et al., 2024);
WG12 analyses main and pre-main-sequence stars observed in
young open clusters with UVES and GIRAFFE; WG13 analyses
OBA-type stars in young clusters observed with UVES and GIRAFFE (e.g. Blomme et al., 2022); WG14 identifies and characterises stellar peculiarities (multiplicity, e.g. Van der Swaelmen
et al., 2023; emission lines).
In order to provide a final set of results, WG15 implements
several sophisticated homogenisation procedures which maximise the regions of the parameter space in which the nodes perform best (Hourihane et al., 2023). At the end of the parameter determination phase, a first homogenisation
occurs to create

a unique set of atmospheric parameters T eff , log g, [Fe/H] that
was then injected into the next phase for the abundance determination. A second homogenisation occurs to create a unique
set of individual abundances after the abundance determination
phase. A third independent homogenisation occurs to combine
the independent estimates of the radial velocities.
To help the homogenisation (Hourihane et al., 2023), subsets of objects play a dedicated role (see Pancino et al., 2017):
the 29 Gaia Radial Velocity Standards (Soubiran et al., 2013) fix
the zero-point of the radial velocity scale; the 42 Gaia Bench-

mark Stars (e.g. Heiter et al., 2015) serve as absolute calibrators
for the parameter scales; 15 open and globular clusters serve as
absolute calibrators to control the internal quality of the metallicity and other chemical abundances; stars in common between
two different GIRAFFE and/or UVES setups serve as inter-setup
calibrators for radial velocities (all other setups being put on the
GIRAFFE HR10 velocity scale), stellar parameters and abundances; a number of stars observed in Kepler K2 and CoRoT
fields can be used as asteroseismic calibrators thanks to their independent asteroseismic estimate of the surface gravity and are
used for a posteriori quality checks (e.g. see Worley et al., 2020).
Finally, each star’s identifier (called CNAME) may come
with a list of TECH flags reporting analysis issues and comments and a list of PECULI flags indicating a peculiarity (e.g.
suspected multiplicity, emission lines). These flags are thought
as a helper for the end-user to clean their sample or, on the contrary, to focus on peculiar objects. We refer the reader to Hourihane et al. (2023) for a description of the decision trees adopted
and a detailed description of the homogenisation procedures.
The GES DR5.1 publishes the results for 114 916 unique
stars, plus the Sun3 : without any filtering on uncertainties and
flags, we count 111 348 stars with a radial velocity
v⋆ , 88 353

stars with all three atmospheric parameters T eff , log g, [Fe/H]
and 39 406 stars with a rotational velocity v sin i.
2.2. The Gaia DR3

The Gaia mission operated by the European Space Agency
(ESA) was launched in December 2013 from the Kourou spaceport in French Guiana, and since this date, it has indisputably
become a game-changer for astronomers thanks to its unprecedented deep and all-sky coverage (Perryman et al., 1997; Gaia
Collaboration et al., 2016). The Gaia collaboration publishes releases once every several years. The latest release, Gaia DR34
(Gaia Collaboration et al., 2023c), has become public in June
2022 and it comprises the full astrometric solution for nearly 1.5
billion sources from G ≈ 3 mag and up to G ≈ 21 mag. Compared to the previous public release – the intermediate early DR3
(eDR3) –, Gaia DR3 provides a wealth of new data-products
of particular interest for the stellar and spectroscopic community: 1.59 billion sources bear an object classification; 33 million stars with GRVS < 14 and T eff ∈ [3100 K, 14 500 K] possess
a mean radial velocity
 (Katz et al., 2023); 470 million objects
have an estimate for T eff , log g, [Fe/H] from the BP/RP spectra (ApsisGSP-Phot: Andrae et al., 2023); 5.6 million objects
have an estimate for T eff , log g, [Fe/H] , global [α/Fe] and individual abundances for up to twelve species from RVS spectra
(Apsis/GSP-Spec: Recio-Blanco et al., 2023; general presentation of Apsis: Creevey et al., 2023; Fouesneau et al., 2023); mean
BP/RP spectra (De Angeli et al., 2023) and mean RVS spectra
are available for 219 million and 1 million sources respectively;
3.5 million objects with GRVS < 12 possess a broadening parameter that can be used as a proxy for the rotational velocity (Frémat et al., 2023). In addition, the study of genuine variability in
physical quantities has given access to time-dependent physics
(e.g. Eyer et al., 2023) in Gaia DR2 and more specifically in
Gaia DR3 (Gaia Collaboration et al., 2023a) thanks to radialvelocity and mainly photometric variability.
3
However, the public catalogue hosted by ESO does not contain the
data for the Sun that can be accessed from the final internal data
release, iDR6
4
https://www.cosmos.esa.int/web/gaia/dr3

Article number, page 3 of 34

A&A proofs: manuscript no. gaia_gaiaeso_analysis

The Gaia RVS and its use are described in Katz et al. (2004)
and Cropper et al. (2018). We recall its main features hereafter.
The RVS is an integral field spectrograph working at an instrumental resolution of R = 11500 and covering the wavelength
range [8450 Å, 8720 Å]. For each transit three different spectra
are recorded by the three CCDs along the scan direction, with
a total exposure-time amounting to 13.3 s. Since the CCDs are
illuminated by the spectra of all stars crossing the Gaia field of
view during a given transit, a deblending procedure is needed
to separate each single RVS spectrum. The first release to make
use of the RVS is Gaia DR2 (Katz et al., 2019) with the publication of radial velocities for 7.2 million sources GRVS < 12
and T eff ∈ [3550 K, 6900 K]; Gaia DR3 has increased the catalogue of radial velocities by a factor of 4.5 and has extended the
range of magnitudes (GRVS < 14) and of effective temperatures
(up to 14 500 K) for which the mean RVS radial-velocity could
be measured. The measurement of the RVS radial velocities relies on the standard technique of cross-correlation computation.
The specific procedures of spectra deblending, template selection, cross-correlation computation, specific handling of hot stars
and faint stars, computation of the mean velocity and its associated uncertainty, final sample cleaning are explained in Cropper
et al. (2018), Sartoretti et al. (2018), Katz et al. (2019), and Katz
et al. (2023).
A first set of Gaia effective temperatures came with Gaia
DR2 (Andrae et al., 2018) using the three Gaia bands G, GBP
and GRP , thus forming a catalogue of 160 million T eff with –
quoting the original article – a "likely underestimated" precision
of ≈ 300 K. The picture has improved with Gaia DR3 using the
General Stellar Parametriser from photometry on BP/RP spectra (Andrae et al., 2023) and the General Stellar Parametriser
from spectroscopy (GSP-Spec; Recio-Blanco et al., 2023) on
RVS spectra. GSP-Spec is one module of the Astrophysical parameters inference system (Apsis; Creevey et al., 2023), which is
the pipeline run by the coordination unit 8 (CU8) "Astrophysical
Parameters" and which, among other goals, aims at exploiting
both low-resolution BP/RP spectra and medium-resolution RVS
spectra to derive a number of spectroscopic parameters characterising the physics and chemical composition of stellar atmospheres. Despite its short wavelength range of 240 Å and the
medium resolution of R = 11500, Contursi et al. (2021) showed
that more than 30 atomic and molecular absorption features can
be successfully used in a typical RVS spectrum to measure the
abundances of up to 13 chemical species. GSP-Spec runs two
different workflows to obtain the estimates of the atmospheric
parameters and abundances, namely MatisseGauguin and ANN.
In this paper, we use the set of results obtained with MatisseGauguin since it is the unique pipeline providing individual abundances in addition to the three atmospheric parameters and the
global [α/Fe]. Recio-Blanco et al. (2023) employed APOGEE
DR17 (Abdurro’uf et al., 2022), GALAH DR3 (Buder et al.,
2021) and RAVE DR6 (Steinmetz et al., 2020a) to assess the
quality of the GSP-Spec MatisseGauguin parameters and fitted a series of polynomial functions to calibrate the following
GSP-Spec parameters: surface gravity log g, metallicity [M/H],
global [α/Fe] and individual abundances [X/Fe]. A second calibration of the metallicity [M/H] is specifically computed for
open cluster stars. In this paper, the three sets of GSP-Spec MatisseGauguin parameters will be respectively referred as ’uncalibrated’, ’calibrated’ and ’calibratedOC’ (for the specific calibration for open clusters). Onwards, the expression “Gaia” and
“GSP-Spec” will be used interchangeably when it relates the parameters and abundances obtained from the mean RVS spectra
Article number, page 4 of 34

by Recio-Blanco et al. (2023). We refer the reader to RecioBlanco et al. (2023) for details on the estimating of these physical quantities, their associated uncertainties, their quality flags
and the cross-surveys calibrations. Thus, Gaia DR3 brings to the
community the largest catalogue of homogeneously obtained atmospheric parameters and chemical abundances for 5.5 million
stars. A striking demonstration of the use of these results to understand the Milky Way can be found in Gaia Collaboration et al.
(2023b).
2.3. The GES DR5.1–Gaia DR3 intersections

As shown in Fig. 2 of Recio-Blanco et al. (2023), the GES and
Gaia surveys sample stars in different magnitude ranges. For this
reason, the joint sample is expected to become limited in number
when we request specific physical quantities. The cross-match
between Gaia DR3 and GES DR5.1 with a cone search of 2′′
returns 114 864 matches (parent sample S0 ); we find ambiguous
matches for 52 stars and they are simply removed from the analysis. However, among the 114 864 stars, 19 855 of them have a
Gaia DR3 radial velocity vrad,Gaia (subsample S1 ), 2094 of them
have a Gaia DR3 broadening parameter vbroad,Gaia (subsample
S2 ) and 2079 of them
 have the three Gaia GSP-Spec spectroscopic parameters T eff , log g, [Fe/H] (subsample S3 ). Finally,
404 stars among the 114 864 ones of the parent sample are
flagged as non-single stars in Gaia DR3 (subsample S4 ). In details, we find 251 astrometric binaries (AB), 112 spectroscopic
binaries (SB), 19 eclipsing binaries (EB), 21 AB+SB, and one
EB+SB. In the next sections, the subsamples S1 to S4 will be
used as a starting selection to carry out the comparison between
Gaia DR3 and GES DR5.1.
In Figure 1, we show the distribution of G magnitudes of
the whole Gaia– Gaia-ESO intersection (S0 ), of the GaiaESO stars having a Gaia DR3 radial velocity (S1 ), and of the
Gaia-ESO stars having the three main Gaia GSP-Spec atmospheric parameters (S3 ). The mode for the parent sample S0 is
located around G = 16; the mode of the subsample S1 is around
G = 14.5; the mode of the subsample S3 is around G = 12.5.
The faintest star in S1 has a G magnitude of 16.2 mag, while the
faintest star in S3 has a G magnitude of 13.9 mag. Thus, Figure 1 illustrates the fact that a vast majority of the Gaia-ESO targets are much fainter than the range of magnitudes where Gaia
performs best: this is a feature of the Gaia-ESO survey to complement the Gaia spectroscopy with a good amount of objects
fainter than G ≈ 15.
The distributions of Bayesian distances from the Sun (BailerJones et al., 2021), displayed in Fig. 2, show that the parent sample and subsamples probe different regions in the Galaxy: while
the Gaia-ESO parent sample reaches distances up to 13 kpc,
75 % of S1 have a distance less than 3.3 kpc and 75 % of S3 are
located at a distance less than 2.14 kpc from the Sun. Figure 3
shows the locus of the 2079 stars of the subsample S3 in the
Kiel diagram using the GES recommended atmospheric parameters (top panel) and the uncalibrated Gaia GSP-Spec parameters
(bottom panel): the sample stars are found from the low mainsequence (MS) to the upper red-giant-branch (RGB). The colour
codes for the metallicity, ranging from about [Fe/H] ∼ −2 to 0.5.
We note already that the position of the stars in the T eff , log g
plane changes with the origin of the atmospheric parameters. In
particular, the main-sequence is less populated when we use the
GSP-Spec parameters instead of the GES ones. Finally, Figure 4
shows the distribution of the GES and Gaia RVS S/N for 1117
stars (rv_expected_sig_to_noise is not systematically published in Gaia DR3). The distribution of the Gaia RVS S/N is

Van der Swaelmen et al.: GES DR5.1 and Gaia DR3 GSP-Spec

Table 1: Numbers of stars with valid (set of) measurements for a given chemo-physical parameter found in Gaia-ESO (second
column) and Gaia (fourth column) and numbers of stars valid (set of) measurements found in the intersection between Gaia-ESO
and Gaia (fifth column). The third column gives the number of stars with valid (set of) measurements found in Gaia-ESO when
restricted to the sample S j indicated in the title of the table’s sub-block. [α/Fe] is obtained by averaging individual abundances of α
elements for Gaia-ESO, while it is a globally-fitted estimate for Gaia. We note that the intersections listed in the last column of the
table may have a smaller number of data-points if one requests also valid estimates for the uncertainties of the studied parameters.
Parameter/condition

GES DR5.1
(full catalogue)

GES DR5.1
(in S j only)

Radial velocity (S1 )
vrad
111 303
vrad & no_binary
109 197
vrad & no_binary & no_emission
91 485
vrad & no_binary & no_emission & ges_qf
90 664
v sin i

Gaia DR3

19 636
18 888
16 951
16 784

19 855
19 500
19 500
19 500

(S1 )

19 636
18 888
16 951
16 784

Rotational/broadening velocity (S2 )
39 379
1832

2094

(S2 )

1832

(S3 )

1566
1939
1575
1904

T eff & log g & [Fe/H]
T eff
log g
[Fe/H]

Atmospheric parameters (S3 )
88 330
97 470
89 772
94 223

1566
1939
1575
1904

2079
2079
2079
2079

[Mg/Fe]
[Si/Fe]
[Ca/Fe]
[Ti/Fe]
[α/Fe]
[S/Fe]
[Cr/Fe]
[Ni/Fe]
[Ce/Fe]
[Nd/Fe]

Chemical composition (S3 )
54 201
34 536
49 333
39 126
17 995
8823
46 141
46 572
2745
10 534

1045
1160
1195
1195
1037
213
1102
1174
689
1008

140
140
816
198
2079
27
22
102
19
1

Multiplicity (S4 )
2117a
1113b

22
8

404
404

non-single stars
non-single stars

Intersection

116
114
503
147
1037
4
19
90
13
0
(S4 )
(S4 )

22
8

Notes. (a) For Gaia-ESO, the final census of spectroscopic binaries is not yet available (Van der Swaelmen et al., in prep). This number is the
preliminary number of SB1, SB2, SB3 and SB4 uncovered in the final GES DR5.1. (b) This number relies on published data: it takes into account
the SB1 discussed in Merle et al. (2020) and the SB2, SB3 and SB4 discussed in Van der Swaelmen et al. (2023). However, these two publications
are based on the fifth internal GES data release (iDR5), so a dataset slightly smaller than the GES DR5.1.

skewed towards S/N ≤ 50 due to the fact that the targets under
study are mainly stars fainter than G ≈ 11. In comparison, GES
observations benefit from higher S/N: the mode is around 100.
The pie chart of Fig. 5 shows the proportions of the different setups used by the Gaia-ESO to derive (some of) the atmospheric parameters and abundances of the the 2079 stars in the
subsample S3 , while the pie chart of Fig. 6 shows how are distributed these 2079 with respect to their GES types (GES_TYPE;
classification system of the GES targets). Most of the stars from
S3 are observed with the UVES setup U580 (high resolution
at R ∼ 47 000), the GIRAFFE setup HR15N (medium resolution at R ∼ 19 200) or the GIRAFFE setups HR10+HR21
(HR10: R ∼ 21 500; HR21: R ∼ 18 000). The remaining 12 %
are observed with less used UVES and GIRAFFE setups (U520,
HR14A, HR3, HR4, HR5A, HR6, HR9B). Figure 6 shows that
about 68 % of the 2079 stars in S3 are open cluster stars: 61 %
being newly observed by Gaia-ESO (GE_CL) and 7 % being
archival ESO data (AR_CL and AR_SD_OC). One fifth of the
stars in S3 are located in asteroseismic fields: 13 % in CoRoT
(GE_SD_CR) and 7 % in K2 (GE_SD_K2). Finally, 5 % of the sam-

ple are located towards the Galactic Bulge (GE_MW_BL). The remaining ∼ 7 % of the subsample S3 comprise stars observed in
the Milky Way fields, in globular clusters or they are benchmark
stars.

3. Radial velocities and detection of non-single
stars
3.1. Comparison between Gaia and GES radial velocities

In this section, we compare the radial velocities of the stars in the
sample S1 . We discard the following stars: a) those flagged as
SBn ≥ 1 in Gaia-ESO and as non-single star in Gaia since their
radial velocities are likely time-dependent; b) those having the
GES simplified flags SRP (data-reduction problems) or SRV (suspicious radial velocities) or EML (emission lines) since it may indicate a less precise or less accurate radial velocity; c) those having RUWE ≥ 1.4 since it may indicate a suspicious Gaia astrometric solution; d) those having the Gaia phot_variable_flag
Article number, page 5 of 34

A&A proofs: manuscript no. gaia_gaiaeso_analysis

3500

0 - Gaia DR3 x GES DR5.1
1 - Gaia DR3 x GES DR5.1 vGaia
3 - Gaia DR3 x GES DR5.1 GSP-Spec 3-params

3000

4000
3500

0 - Gaia DR3 x GES DR5.1
1 - Gaia DR3 x GES DR5.1 vGaia
3 - Gaia DR3 x GES DR5.1 GSP-Spec 3-params

3000

2500

2500

Count

Count

2000

2000

1500

1500

1000

1000

500

500

0 6

8

10

12

14 16
G mag

18

20

22

Fig. 1: Distributions of the G magnitudes of the GES parent
sample (S0 ; blue), of the GES stars having a Gaia DR3 radial
velocity (S1 ; orange), and of the Gaia-ESO stars having the three
main Gaia GSP-Spec atmospheric parameters (S3 ; green). The
bin positions and width are identical for the three histograms; the
bin width was adjusted using the Freedman-Diaconis rule.

set to True. After this cleaning, the sample S1 is downsized to
14 692 objects.
Figure 7 shows the distribution of the radial velocity differences
p vrad,Gaia − vrad,GES normalised by the propagated errors σ[vrad,Gaia ]2 + σ[vrad,GES ]2 (sample histogram and sample KDE) and for reference, it also displays the normal
law N (0, 1). If we assume that for a given star, each Gaia
(GES, respectively) radial velocity
 is a random
 variable distributed along a normal law N vrad , σ[vrad ]2 where vrad is
the true radial velocity of the star and σ[vrad ] describes
the instrumental error, then vrad,Gaia
− vrad,GES should fol

low a probability distribution N 0, σ[vrad,Gaia ]2 + σ[vrad,GES ]2 ,
or equivalently, thep normalised differences ∆norm vrad =

vrad,Gaia − vrad,GES / σ[vrad,Gaia ]2 + σ[vrad,GES ]2 should follow
a probability distribution N (0, 1).
The mean of ∆norm vrad is −0.03 and its standard deviation is
1.68. Fig 7 shows that the sample probability distribution deviates marginally from the normal law: while the core of the sample distribution follows closely the normal law, we note that the
tails of the sample distribution for |∆norm V| ⪆ 2.3 (the approximate abscissa where the left and right sample tails are above the
normal law) are heavier than those of the normal law. The sample left and right tails are populated by 999 (≈ 6.8 %) objects and
about 580 objects are likely in excess compared to the normal
law. For those 580 objects (≈ 4 % of the sample), the random
uncertainty reported by the two experiment is not able to explain the radial velocity differences between the Gaia and GES
datasets. This could be due to an incorrect estimate of the random uncertainty (e.g., see Jackson et al., 2015 for a discussion
on the non-Gaussianity of the random uncertainty in GES) or a
biased estimate of vrad . It could also be due to a still unidentified
Article number, page 6 of 34

00

2500 5000 7500 10000 12500 15000 17500 20000
distance [pc]

Fig. 2: Distributions of the Gaia distances (Bayesian distances
from Bailer-Jones et al., 2021) of the of the GES parent sample
(S0 ; blue), of the stars having a Gaia DR3 radial velocity (S1 ;
orange), and of the stars having the three main Gaia GSP-Spec
atmospheric parameters (S3 ; green). The bin positions and width
are identical for the three histograms; the bin width was adjusted
using the Freedman-Diaconis rule.
astrophysical variation (e.g. stellar multiplicity, jitter, pulsations)
of the radial velocity.
The statistical difference between the two sets of 14 692 radial velocities can also be evaluated with a two-sample K-S test.
Computed with the SciPy module, for vrad,GES and vrad,Gaia , the
test returns a statistics D = 0.004 and a p-value of 0.999 under the null hypothesis H0 : "the two samples are drawn from the
same unknown distribution". Therefore, we fail at rejecting the
null hypothesis at the confidence level α = 0.05: in other words,
there is no strong evidence that the two datasets are statistically
different. This result is in agreement with the discussion of the
previous paragraph.
We remind the reader that Gaia-ESO has observed
their targets with a various choice of FLAMES/UVES and
FLAMES/GIRAFFE setups, meaning that two given stars are
not necessarily observed with the same setup, and so they are
not observed at the same wavelengths and same resolution. During the homogenisation phase, Gaia-ESO has selected the single
setup or the combination of setups that will be used to publish
the final (average) radial velocity of a given star. This choice can
be traced back using the column ORIGIN_VRAD of the GES catalogue. The setup HR10 was used as a reference setup by GaiaESO and velocity offsets have been computed and applied to put
the radial velocities measured from other setups onto the HR10
radial velocity scale. A consequence of this observational strategy is that the agreement between the GES and Gaia radial velocities may vary between setups (e.g. quality of the wavelength
calibration of a given setup, efficiency of the cross-correlation
technique depending on the absorption-line content of a given
setup). Table 2 lists the mean, median
and standard deviation
 p
of ∆norm vrad = vrad,Gaia − vrad,GES / σ[vrad,Gaia ]2 + σ[vrad,GES ]2
and of ∆vrad = vrad,Gaia − vrad,GES when only one GES-setup combination is used for the Gaia vs. GES comparison. We note that

Van der Swaelmen et al.: GES DR5.1 and Gaia DR3 GSP-Spec

0

Teff, GES [K]
7000 6500 6000 5500 5000 4500 4000 3500

Gaia DR3 (1117)
GES DR5.1 (1117)

400

0.5
1

3

0.5

[Fe/H]GES

loggGES

2

Count

300

0.0

200

1.0
1.5

100

4
2.0
5
0

00

100

200

S/N

300

1

U580

0.0
39%

0.5

[Fe/H]Gaia

loggGaia

3

500

Fig. 4: Distributions of the GES (red) and Gaia RVS (black)
S/N for 1117 stars having both values.

0.5

2

400

1.0
1.5

4

10%

HR15N

2.0
5 7000 6500 6000 5500 5000 4500 4000 3500
Teff, Gaia [K]
Fig. 3: Kiel diagram of the 2079 stars in the subsample S3 ,
colour-coded by metallicity. A grid of Parsec isochrones (Bressan et al., 2012) with solar metallicity and ages ranging from 0.1
to 14 Gy is superimposed. Top panel: based on the Gaia-ESO atmospheric parameters; bottom panel: based on the uncalibrated
Gaia GSP-Spec atmospheric parameters.

indeed, the agreement between the GES and Gaia radial velocity
scales depends on the GES setup. An excellent agreement is obtained when the GES radial velocity derives from observations
with HR10, HR15N, HR3, U580: the mean of ∆norm vrad is below 0.1 in absolute value and its standard deviation is below 2.
For three setups (HR9B, HR14A, U520) used for warm stars, the
standard deviation of ∆norm vrad is larger than 3 and the mean of
∆norm vrad is larger than ≈ 0.2 in absolute value. This larger bias
and larger scatter of ∆norm vrad for these three setups are not correlated with the mean G magnitude nor the mean T eff,GES of the

12%

39%

U580

HR15N

Others

HR10|HR21
HR10|HR21

Others

Fig. 5: Pie chart of the distribution of the 2079 stars of the subsample S3 according to the GES setup used to derive the GES
recommended atmospheric parameters.
stars nor the mean S/N of GES spectra. According to the last
column ‘STD’ of Table 3 in Hourihane et al. (2023), the radial
velocity homogenisation was less precise for HR9B, HR14A and
U520 than for HR15N, HR21, U580 but it was not worse than
for HR3 and WG13 combination.
Figure 8 shows the dependency of ∆norm vrad with G magnitude, T eff,GES , log gGES and [Fe/H]GES . We note that the distributions are rather symmetrical around ∆norm vrad = 0: the difference
between the GES and Gaia radial velocities is not correlated with
any of these four parameters. As a last remark, we note that Katz
et al. (2023) recommend a correction of the Gaia radial velocity in the form of calibration depending on GRVS . If we apply
it, the correction is never larger than 0.4 km s−1 , the sample is
downsized to 14 173 objects because of some unavailable GRVS
estimates; the mean of ∆norm vrad becomes −0.09 and its standard
Article number, page 7 of 34

A&A proofs: manuscript no. gaia_gaiaeso_analysis

 p
Table 2: Mean, median and standard deviation of ∆norm vrad = vrad,Gaia − vrad,GES / σ[vrad,Gaia ]2 + σ[vrad,GES ]2 and ∆vrad = vrad,Gaia −
vrad,GES when only one GES-setup combination is used for the comparison. The first column gives the name of the setup, the second
column gives the number of corresponding objects in the selection, the third to eighth columns give the aforementioned statistics.

CASU|HR15N
CASU|HR10
Arcetri|U580
CASU|HR9B
CASU|HR21
WG13|combination
Arcetri|U520
CASU|HR3
CASU|HR14A

#
5630
3936
3800
605
417
166
76
50
12

 p
vrad,Gaia − vrad,GES / σ[vrad,Gaia ]2 + σ[vrad,GES ]2
mean
median
s.d.
−0.02
−0.01
0.00
−0.37
−0.09
−0.20
−0.18
0.03
0.56

GE_CL
61%

13%
GE_SD_CR

Others
AR_SD_OC
AR_CL
7% 5%
AR_SD_GC
GE_MW_BL
GE_SD_K2

−0.02
−0.01
0.02
−0.20
−0.07
0.00
0.17
−0.03
−0.04

GE_CL
GE_SD_CR
GE_SD_K2
GE_MW_BL
AR_SD_GC
AR_CL
AR_SD_OC
Others

Fig. 6: Pie chart of the distribution of the 2079 stars of the subsample S3 according to their GES field type.
deviation remains unchanged at 1.67. The rest of the discussion
remains true. We also note that Babusiaux et al. (2023) show that
the uncertainty on the Gaia radial velocity is underestimated.
They publish a calibration as a function of GRVS to estimate a
correcting factor. There calibration seems to be defined only on
the GRVS range [8, 14; we cannot compute the correcting factor for a small fraction of our selection brighter than GRVS = 8.
Taking into account this correction does not change the above
discussion. Figure A.1 is the same as Fig 7 but it uses the corrected uncertainties for Gaia radial velocities instead of the raw
ones.
In conclusion, after discarding objects with suspicious or
variable radial velocities from the sample S1 , we find an excellent agreement between the GES and Gaia radial velocity
scales, given their respective uncertainties. The mean and median difference between the two datasets are respectively 0.07
and −0.02 km s−1 . We cannot explain the disagreement for about
4 % of the analysed stars.
3.2. Binarity

The Gaia-ESO is not designed to discover and monitor the variations of the radial velocities of a star with time. Nonetheless,
thanks to the repeated observations needed to achieve a S/N sufArticle number, page 8 of 34

1.74
1.21
1.39
3.49
2.37
1.00
3.67
1.55
3.35

0.5
0.4

mean

vrad,Gaia − vrad,GES
median

0.19
0.22
0.03
−0.03
−0.85
−2.83
−0.51
−2.48
5.83

−0.04
−0.02
0.03
−0.31
−0.26
0.02
0.26
0.00
0.60

s.d.
8.96
5.67
6.30
29.63
11.44
16.57
22.29
15.69
25.56

1 - N = 14692

median
KDE
(0, 1)

0.3
density

GES-setup combination

0.2
0.1
0.010.0

7.5 5.0 2.5 0.0 2.5 5.0 7.5
(vrad, Gaia vrad, GES)/ [vrad, GES]2 + [vrad, Gaia]2

10.0

Fig. 7: Probability distribution of the normalised velocity differences. The blue histogram (bin width = 0.1) displays the distribution ∆norm vrad of the difference of the radial velocity differences
vrad,Gaia − vrad,GES normalised by the propagated errors
p
σ[vrad,Gaia ]2 + σ[vrad,GES ]2 . The black line is the empirical KDE
obtained from the sample distribution. The red line is the probability distribution function (PDF) of a the normal law centred in
0 and of unit variance. The dashed vertical black line indicates
the mean of the distribution. The black dotted lines have equation |∆norm vrad | = 2.3 and show where the tails of the empirical
distribution become heavier than those of the normal law.

ficient for determining abundances, and thanks to the good resolving power of the FLAMES/GIRAFFE and FLAMES/UVES
multi-object spectrographs, it is still possible to identify spectroscopic binaries with one visible component (SB1), discovered
by looking for unaccountably scattered radial velocity series,
and spectroscopic binaries with two or more visible components
(SBn ≥ 2), discovered by finding multi-peaked cross-correlation
functions (CCFs).
A final census of the GES SB1 and SBn ≥ 2, based on the
analysis of the final data release, is still under preparation (Van
der Swaelmen et al., in prep.): our preliminary analysis of GES
DR5.1 give a total of 2117 SBn with 1216 SB1, 878 SB2, 20

Van der Swaelmen et al.: GES DR5.1 and Gaia DR3 GSP-Spec

10

700
600
500
400
300
200
100

0
5
10 5.0

7.5 10.0 12.5 15.0
G [mag]

10

400
200

count

normvrad

600

2500 5000 7500 10000 12500 15000
Teff, GES [K]
300
700
600
250
500
200
400
150
300
100
200
50
100

5
0
5
100

800
count

normvrad

5

1

2

3 4
loggGES

5

6

3

2
1
[Fe/H]GES

0

1

Fig. 8: From top to bottom, left to right: ∆norm vrad vs. G magnitude, T eff,GES , log gGES and [Fe/H]GES . The vertical axis is the same
for the four panels. The colour scale changes from one plot to another.
SB3 and three SB4. However, three publications have made use
of the previous internal GES data releases. Merle et al. (2017)
have listed 342 SB2, eleven SB3 and one SB4 after analysing
the whole GES iDR4; Merle et al. (2020) have found 803 SB1
among the HR10 and HR21 observations released in GES iDR5;
finally, Van der Swaelmen et al. (2023) have found 322 SB2
(four of which being also SB3 candidates), ten SB3 and two SB4
among the HR10 and HR21 observations of field stars released
in GES iDR5. Once combined, these three publications give a
list of 1113 unique SBn. Merle et al. (2017) used the CCFs computed by the GES WG, while Merle et al. (2020) and Van der
Swaelmen et al. (2023) are using the Nacre CCFs described and
computed in Van der Swaelmen et al. (2023). A future publication will exploit the strength of the Nacre CCFs to provide
the complete census of GES SB1 and SBn ≥ 2 among the GIRAFFE (HR10, HR21 and HR15N) and UVES observations but
in the mean time, it is still possible to check how the GES SBs
are flagged by Gaia. We point the reader that a detailed comparison of GES iDR5 and Gaia DR3 in terms of binarity is given in
Van der Swaelmen et al. (2023).
Gaia DR3 provides various ways to identify confirmed or
suspected non-single stars. The most direct way is to look at the
column non_single_star of the Gaia main catalogue to find
the confirmed stellar multiples. Due to stringent filters, the Gaia
DR3 multiple-star census is mostly populated by bright object
(G ≤ 13) and therefore, one can anticipate a small intersection
with the GES multiple-star census. Using the published (resp.,
new preliminary) census, we found 8 out of 1113 (resp., 22 out

of 2117) SBn among GES DR5.1 targets that are also flagged
as non-single stars by Gaia DR3: two (resp., twelve) astrometric binaries, one (resp., two) eclipsing binaries, five (resp., eight)
spectroscopic binaries and zero binaries confirmed by a combination of techniques. 161 (resp., 414) GES SBn have a Gaia
radial velocity. The median uncertainty on the Gaia radial velocity is slightly larger for the GES SBn than for the non-SBn:
3.91 km s−1 vs. 3.24 km s−1 (resp., 4.26 km s−1 vs. 3.22 km s−1 ).
In other words, the uncertainty on the Gaia radial velocity tends
to be slightly larger for the population of GES SBn candidates.
The fact that the GES SBn population has a larger median uncertainty on their Gaia radial velocity may indicate that, in future
Gaia releases, these faint objects will also be seen as non-single
stars by Gaia.
The quantity RUWE (Renormalised Unit Weight Error) can be
used to identify objects for which the single-star model does not
permit a good fit of the astrometric observations. The Gaia documentation indicates that a RUWE larger than 1.4 should be treated
as unusual and this may or may not point at a hidden stellar companion. 7440 objects of S0 have RUWE ≥ 1.4 but only 66 (resp.,
168) are flagged has SBn in the published (resp., preliminary)
GES census: we confirm that RUWE ≥ 1.4 is not a necessary nor
a sufficient condition to identify spectroscopic binaries.
The Gaia ‘Astrophysical parameters’ tables provide the community with a series of columns that are
intended to help in tracking down potential binaries.
Van der Swaelmen et al. (2023) discuss the use of the
columns
classprob_dsc_combmod_binarystar
and
Article number, page 9 of 34

A&A proofs: manuscript no. gaia_gaiaeso_analysis

Article number, page 10 of 34

Gaia
Gaia - median
GES
GES - median

0.30

density

0.25
0.20
0.15
0.10
0.05
0.000

20

40
60
vsini or vbroad

80

100

Fig. 9: Normalised histogram of v sin iGES (red) and the broadening parameter vbroad,Gaia (black).

300
200

250
200

700

150

600

100
50
0 50 25 0 25 50

vbroad

500
400

count

In this section, we compare the projected rotational velocity
v sin iGES and the broadening parameter vbroad,Gaia (Frémat et al.,
2023) for the 2094 stars of the sample S2 . Gaia-ESO provides
no estimate of v sin i for 262 out of 2094 stars with a valid
vbroad,Gaia . The sample S2 is therefore downsized to 1832 objects.
Figure 9 shows the (normalised) distributions of v sin iGES and
vbroad,Gaia . We note that the two distributions are quite different:
the mode and median of the distribution of Gaia-ESO v sin i are
about 8 km s−1 , while the mode and median of the distribution
of vbroad,Gaia are around 11 km s−1 . It is expected since v sin iGES
and vbroad,Gaia do not measure the same quantity. The Gaia-ESO
quantity named v sin i in the final public release comes from one
of three possible sources according to Hourihane et al. (2023):
the global fitting code ROTFIT by the OACT node for GIRAFFE
spectra (e.g. Frasca et al., 2015), the CCF width – v sin i calibration by the Arcetri node for UVES spectra (Sacco et al., 2014)
and one estimate or a combination of estimates provided by the
WG13 for stars in young clusters. All the used techniques account for the GIRAFFE or UVES instrumental resolution such
that v sin iGES takes into account the spectral broadening due to
the stellar rotation and the macroturbulence. On the other hand,
for Gaia RVS, vbroad,Gaia measures any source of broadening: instrumental, rotation, turbulence. We therefore do not expect a
strong correlation between these two parameters: indeed, the linear regression shown in Fig. 10 gives a slope of 0.796 ± 0.011,
a y-intercept of 5.559 ± 0.571 and the coefficient r2 = 0.724 95
indicates a loose correlation. This selection is essentially FGK
dwarf and giant stars with a G magnitude in the range [10, 14]:
such stars have in general a small rotational velocity that causes
a line-broadening smaller or comparable to the one caused by
the instrumental resolution. In their Table 3, Frémat et al. (2023)
give a vbroad,Gaia range as a function of G and T eff where vbroad,Gaia
has a probability higher than 90 % to be within 2σ of v sin i. For
FGK stars (T eff = 4000 K or 5500 K or 7500 K in their table) and
for G ≥ 10, the validity range is for vbroad,Gaia ⪆ 12 km s−1 (conservative value). If we restrict the sample to stars fainter than
G = 10 and with vbroad,Gaia ⪆ 12 km s−1 , the correlation coefficient r2 marginally increases and remains below 0.8, still indicating a loose correlation. In other words, vbroad,Gaia is not a reliable proxy for v sin iGES , especially for slow rotators. Our results
are compatible with the results obtained by Frémat et al. (2023)
when they compare the Gaia broadening parameter to the rotational velocities published by APOGEE and GALAH (and also,

2 - N = 1832

0.35

Count

4. Rotational velocities

0.40

vbroad, Gaia [km.s 1]

classprob_dsc_specmod_binarystar from the Discrete Source Classifier (DSC; Delchambre et al., 2023)
and flags_msc from the Multiple Star Classifier (MSC;
Creevey et al., 2023). We find zero (resp., six and five
for the preliminary final census) GES SB2 with a probability
classprob_dsc_combmod_binarystar
and
classprob_dsc_specmod_binarystar larger than 0.5.
Among the preliminary census, there are six and two GES SB2
with a probability classprob_dsc_combmod_binarystar
and classprob_dsc_specmod_binarystar larger than 0.9.
According to Delchambre et al. (2023), only 0.2 % of the
unresolved binaries of their validation data-set are recovered
(see their Table 3) by the the two DSC classifiers. Therefore, we
do not expect more than a couple SB2 to be correctly flagged by
DSC: our findings seem to be compatible with their prediction:
303 (resp., 748) GES SB2 have flags_msc set to 0, which
indicate that the inference of atmospheric parameters of each
component cannot be rejected a priori.

150

300
100

200

50
00

50

1:1 relation
linear regression
LOWESS
100 150 200 250 300
vsiniGES [km.s 1]

100

Fig. 10: vbroad,Gaia vs v sin iGES (2D histogram). The green dashed
line is the 1-to-1 relation. The pink thick line is the linear regression (see text for the parametrisation). The cyan thick dashed
line is a non-parametric LOWESS model (locally-weighted linear regression) implemented using the Python module StatsModels. The inset shows the distribution of ∆vbroad = vbroad,Gaia −
v sin iGES . The red dashed line in the inset indicates the location
of the mean difference.

by RAVE and LAMOST, but the resolution of these two surveys
is much lower than those of Gaia-ESO).

Van der Swaelmen et al.: GES DR5.1 and Gaia DR3 GSP-Spec

5. Temperatures, gravities and abundances

7500

In this section, we compare the spectroscopic parameters of the
stars in common between the two surveys for the 2079 stars of
the sample S3 . As stated in Sec. 2.3, the initial selection S3
of 2079 stars is obtained by requesting
the availability of the

three Gaia GSP-Spec parameters T eff , log g, [Fe/H] for a star
of the parent sample. Then, we check in the GES DR5.1 catalogue if some stellar parameters and some abundances have been
derived by the GES consortium. The result of such counting is
summarised in the Table 1. We note that some of the stars of
S3 are missing the corresponding GES stellar parameters. Thus,
1939 stars have both Gaia GSP-Spec and GES T eff , 1575 stars
both Gaia GSP-Spec and GES log g, and 1904 stars both Gaia
GSP-Spec and GES [Fe/H]. Table 1 also counts the published
abundances in GES and Gaia for the stars in S3 . As expected,
this time, the GES catalogue is more complete than the Gaia
DR3 catalogue when it comes to individual abundances. Four α
elements – namely Mg, Si, Ca, and Ti – possess individual abundances in both Gaia DR3 and Gaia-ESO DR5.1 for more than
100 stars. Since the Gaia RVS spectra are centred around the
strong lines of the near-infrared Ca ii triplet, Ca is logically the
element most-often measured by Gaia GSP-Spec and 503 stars
have a Ca abundance in both surveys. In the next subsections,
we present statistical tests done on the atmospheric parameters
and abundances of the selected stars to discuss the agreement
between the GES and Gaia catalogues.
Recio-Blanco et al. (2023) use three external heterogeneous
(different instruments, spectral coverage, analysis methods) catalogues, namely APOGEE DR17, GALAH DR3 and RAVE DR6,
to validate the GSP-Spec parametrisation of the Gaia RVS spectra. In short, after filtering using the uncertainties and quality
flags provided in these external catalogues and the GSP-Spec
flags, Recio-Blanco et al. (2023) define a best-quality subset
(170 000 unique stars) and a medium-quality subset (750 000
unique stars) to investigate
 the possible differences between the
GSP-Spec parameters ( T eff , log g, [M/H] ) and the literaturecompilation ones. The authors find no biases for T eff but provide the reader with three calibrations in the form of low-order
(n ≤ 4) polynomials to correct for the identified biases for log g
and [M/H]: a calibration for log g (hereafter, ‘calibrated log g’),
a general calibration for [M/H] (hereafter, ‘calibrated [M/H]’)
and a specific calibration for [M/H] in open clusters (hereafter,
‘OC-calibrated [M/H]’). The authors check also the dependency
of individual abundances with the surface gravity using a subset of GSP-Spec-parametrised Gaia sources. A series of calibrations for the GSP-Spec abundance ratios are derived by forcing
stars of the solar neighbourhood with near-solar metallicities and
on near-circular orbits to have [X/Fe] close to zero. It is worth
noting here that a) the aforementioned calibrations are not guaranteed to work for any science case or for any volume of the
parameter space; b) GSP-Spec atmospheric parameters are calibrated against external catalogues while GSP-Spec individual
abundances are calibrated against a subset of the GSP-Spec catalogue; c) since each spectroscopic survey comes with its own
biases induced by the choice of analysis techniques and tools,
the need for recalibrating the GSP-Spec parameters is to be expected. Recio-Blanco et al. (2023) publish also a set of quality flags for the atmospheric parameters and the chemical abundances. Out of the thirteen flags qualifying the atmospheric parameters and for the 2079 stars of the sample S2 , all are set
to 0 except for the flag fluxNoise (flag07): for 889 stars,
fluxNoise is set to 0; for 809 stars, it is set to 1; for 324 stars, it
is set to 2; for 57 stars, it is set to 3. The present study is interest-

7000

1:1 relation
linear regression
LOWESS

80

6500
60
count

Teff, Gaia [K]

6000
5500

40

5000

200
150

Count

4500

50

4000
3500

20

100

0

500 0 500

Teff

4000

5000
6000
Teff, GES [K]

7000

Fig. 11: Comparison of the effective temperatures for the 1939
stars of S3 with both a Gaia GSP-Spec and GES temperature estimate. The 2D hexagonal bins are colour-coded by the
number of stars. The red lines show density levels containing
68, 80, 90 and 95 % of the population. The dashed green line
shows the 1-to-1 relation, the pink thick line is the linear regression (see text for the parametrisation). The cyan thick dashed
line is the LOWESS line. The inset shows the distribution of
∆T eff = T eff,Gaia − T eff,GES .

ing in that it will independently test the recommended GSP-Spec
calibrations and quality flags against another external catalogue
not really used by Recio-Blanco et al. (2023) in their validation,
namely GES DR5.1, and furthermore, these tests are carried out
in the faint-magnitude regime.

5.1. Effective temperature

In Figure 11, we show the comparison between the effective temperatures for 1939 stars of the subsample S3 . The distribution
lies along the 1-to-1 relation and the linear regression give a
slope of 0.975 ± 0.007, a y-intercept of 210 K ± 32 K and a coefficient r2 = 0.921. We conclude that T eff,GES and T eff,Gaia are
strongly correlated. Figure 12 shows the empirical cumulated
distribution functions (ECDF) and the D-statistic of the twosample Kolmogorov-Smirnov (KS) test. We find D = 0.1367
and a p-value of 3 × 10−16 , which indicates that we should reject the null hypothesis that the two distributions are drawn from
the same distribution: it is not surprising given the degeneracies
that hamper the determination of atmospheric parameters and
the different methods adopted by Gaia-ESO and GSP-Spec to
get these parameters. We find a mean and standard deviation for
∆T eff = T eff,Gaia − T eff,GES of 89 K and 170 K. Allowing only
fluxNoise = 0 or 1 does not significantly change the comparison. If we keep only the objects with fluxNoise set to 0, the
mean and standard deviation become 38 K and 112 K, but the
sample size is divided by more than 2 (829 objects left).
Article number, page 11 of 34

A&A proofs: manuscript no. gaia_gaiaeso_analysis

6

GES
Gaia
D-statistic: 0.1367

5

0.8

0.4

40

4
loggGaia, uncal

ECDF

0.6

1:1 relation
linear regression
LOWESS

30
count

1.0

3
2

150

Count

0.2

1
00

Fig. 12: Empirical cumulative distribution function (ECDF; continuous line) and D-statistic (vertical line) of the two-sample KS
test for T eff,GES (blue) and T eff,GES (orange).

6
5

5.2. Surface gravity

5.3. Metallicity

In this section, we compare the 1904 objects with both a GES
and a Gaia [Fe/H] estimates. Figure 14 shows the comparison
for the uncalibrated, the calibrated and the OC-calibrated Gaia
[M/H]. The metallicity range goes from −2.2 dex to 0.5 dex
in terms of GES [Fe/H] but 94 % of the 1904 stars have a
Article number, page 12 of 34

50

1

2

3
loggGES

4

0

logg

1

5

6

1:1 relation
linear regression
LOWESS

45
40
35

4

30
25

count

loggGaia, cal

3

20
200

2
1

10

100
50
0 1

00

15

150

Count

In Figure 14, we compare the GES surface gravity log g of 1575
stars to the Gaia uncalibrated (top panel) and calibrated (bottom panel) log g. We find a mean and standard deviation for
∆ log g = log gGaia,uncal − log gGES of −0.19 and 0.39, indicating
that log gGaia,uncal is underestimated on average. The behaviour
is slightly different if we split the population in dwarf and giant stars: the mean and standard deviation become −0.09 and
0.30 for dwarf stars (329 objects with log gGES ≥ 3.5), and
−0.22 and 0.40 for giant stars (1246 objects). The bias affecting log gGaia,uncal is a bit larger, in absolute value, for the giant
subpopulation than for the dwarf subsample.
The GSP-Spec calibrated gravity improves the situation for
both dwarf and giant stars. For the full sample, the mean and
standard deviation for ∆ log g = log gGaia,cal − log gGES become
0.08 and 0.37, respectively; for the dwarf subsample, they are
equal to −0.03 and 0.26, respectively; for the giant subsample, they are equal to 0.11 and 0.37, respectively. The parameters (slope, y-intercept and r2 ) of the linear regressions shown
in Fig. 14 are: (0.998, −0.185, 0.8161) for the log gGaia,uncal and
(0.866, 0.455, 0.8137) for log gGaia,cal . If we keep only the objects with fluxNoise set to 0, the mean and standard deviation
become −0.02 and 0.28, but again the sample size is divided by
more than 2 (710 objects left). We conclude that it is better to use
the calibrated GSP-Spec gravity and to clean the selection with
the help of the quality flags, in line with the prescriptions from
Recio-Blanco et al. (2023).

10

100

0 1

0.03500 4000 4500 5000 5500 6000 6500 7000 7500
Teff [K]

20

200

1

2

3
loggGES

4

0

logg

5

5

1

6

Fig. 13: Comparison of the Gaia-ESO surface gravity with that
of Gaia uncalibrated (top) and calibrated (bottom) ones. Symbols and colours are as in the Fig. 11.

[Fe/H]GES in [−0.5, 0.5]. The mean and standard deviation of
∆[Fe/H] = [Fe/H]Gaia − [Fe/H]GES are: 0.03 dex and 0.17 dex
for the uncalibrated metallicity, 0.03 dex and 0.16 dex for the
calibrated metallicity, and 0.02 dex and 0.16 dex for the OCcalibrated metallicity. The parameters (slope, y-intercept, r2 )
of the linear regressions are: (0.887, 0.020, 0.6744) for the uncalibrated metallicity, (0.855, 0.014, 0.6896) for the calibrated
metallicity, (0.835, 0.008, 0.6759) for the OC-calibrated metallicity. If we keep only the objects with fluxNoise set to 0, the
mean and standard deviation become −0.03 and 0.13 for the un-

Van der Swaelmen et al.: GES DR5.1 and Gaia DR3 GSP-Spec

1.0

40

200
150

2.52.5
1.0
0.5

Count

100

20

50

2.0

0 0.5

2.0

1.5

1.0 0.5 0.0
[Fe/H]GES

0.0

[Fe/H]

0.5

0.5

1.0

1:1 relation
linear regression
LOWESS

100
80

0.0

60
count

0.5
1.0

40

200
150

Count

1.5

2.52.5
1.0
0.5

100

20

50

2.0

[M/H]Gaia, occal

0 0.5

2.0

1.5

1.0 0.5 0.0
[Fe/H]GES

0.0

[Fe/H]

0.5

0.5

1.0

1:1 relation
linear regression
LOWESS

100

0.0

80

0.5

60

1.0

40

200
150

1.5

Count

In Figures 17 and 18, we compare [X/Fe] for seven of the eight
elements available both in GES and Gaia: four α elements (Mg,
Si, Ca, Ti), two iron peak elements (Cr and Ni) and one neutroncapture element (Ce). We note that the GES– Gaia intersection
leads to small to very small samples (less than twenty datapoints
for Cr and Ce) when it comes to comparing individual abundances. Nevertheless, Figure 17 and 18 suggests that the best
agreement is obtained for Ca, Ti and Ni (smallest biases) and the
agreement is a bit worse for Mg and Si. We cannot conclude for
Cr and Ce because of the paucity of data. For Mg, Si, Ti and Ni,
we note that the GSP-Spec quality flags take either the values 0,
1 or 2 (rarely for Si and Ti). For Ca, all of the 503 stars have their
Ca abundance quality flags set to 0. In particular, for these five
species, none of the stars has an abundance quality flag set to 9,

60

0.5

1.5

In late-type stars, the RVS spectrum will be dominated by
the Ca ii triplet lines, and therefore, calcium will weigh more
in the estimation of the Gaia [α/Fe] parameter. Figure 16 compares the Gaia [α/Fe] to the GES [Ca/Fe]. The mean and
standard deviation of ∆[α/Fe] = [α/Fe]Gaia − [Ca/Fe]GES are:
0.03 dex and 0.16 dex for the uncalibrated [α/Fe], 0.04 dex and
0.16 dex for the calibrated [α/Fe], 0 dex and 0.16 dex for the
T eff -calibrated [α/Fe], and 0.05 dex and 0.16 dex for the log gcalibrated [α/Fe]. The plots and these numbers show that there
is indeed a similar agreement between GES [Ca/Fe] and Gaia
[α/Fe] as there is between GES [α/Fe] and Gaia [α/Fe]. In other
words, for the sample under study, the agreement between Gaia
[α/Fe] and the GES [Ca/Fe] is as good as the agreement between Gaia [α/Fe] and the GES [α/Fe].
5.5. Individual abundances

80

count

[M/H]Gaia, uncal

We now compare the 1037 objects of S3 with a valid measurement of the α content in the GES DR5.1 and the Gaia
DR3 catalogues. For Gaia-ESO, [α/Fe] is obtained by averaging the abundances of Mg, Si, Ca and Ti; for Gaia, [α/Fe]
is directly parametrised. Figure 15 shows the comparison between GES and Gaia for the GSP-Spec uncalibrated, calibrated,
T eff -calibrated and log g-calibrated values. The sample is made
of Milky Way disc stars and therefore, [α/Fe] approximately
ranges from 0 to 0.4 in terms of GES [α/Fe]. The mean and
standard deviation of ∆[α/Fe] = [α/Fe]Gaia − [α/Fe]GES are:
−0.06 dex and 0.14 dex for the uncalibrated [α/Fe], −0.05 dex
and 0.13 dex for the calibrated [α/Fe], −0.09 dex and 0.13 dex
for the T eff -calibrated [α/Fe], and −0.04 dex and 0.12 dex for
the log g-calibrated [α/Fe]. Imposing fluxNoise equal to 0
does not significantly improve the agreement. For instance, the
mean and standard deviation become −0.05 dex and 0.11 dex for
the calibrated case. These numbers indicate that the calibrated
[α/Fe] and log g-calibrated [α/Fe] and the use of the quality
flags, though preferable, offer a marginal improvement for the
sample under study. It is in agreement with Babusiaux et al.
(2023) who note that biases remain after applying one of the
above calibrations for [α/Fe].

100

0.0

[M/H]Gaia, cal

5.4. α abundance

0.5

1:1 relation
linear regression
LOWESS

100

20

50

2.0
2.52.5

count

1.0

calibrated case, and −0.01 and 0.12 for the calibrated case, but
again the sample size is divided by more than 2 (822 objects
left). We conclude from these comparisons that the two calibrations and a flag-based selection appear to marginally improve the
agreement between the GES and the Gaia metallicity scales, in
agreement with Sec. 4.3 of Babusiaux et al. (2023).

0 0.5

2.0

1.5

1.0 0.5 0.0
[Fe/H]GES

0.0

[Fe/H]

0.5

0.5

1.0

Fig. 14: Comparison of the Gaia-ESO metallicity with that of
Gaia uncalibrated (top), calibrated (middle) and OC-calibrated
(bottom) ones. Symbols and colours are as in the Fig. 11.
Article number, page 13 of 34

A&A proofs: manuscript no. gaia_gaiaeso_analysis

20.0
17.5

12.5

0.2

0.0
[ /Fe]GES

0.2

7.5

0.2

5.0
2.5

0.4

0.4

1:1 relation
linear regression
LOWESS

0.4

125

Count

50
0 0.5 0.0

0.5

0.2

0.0
[ /Fe]GES

0.2

0.4

0.2

2.5

0.4

20.0

15.0
12.5

0.0

10.0

125

7.5

100

5
[ /Fe]

0.4

0.0
[ /Fe]GES

0.5

17.5

0.2

75
25

0.4

0.2

10

100

0.2

5.0

0.2

count
[ /Fe]Gaia, gcal

15

0.0

7.5

1:1 relation
linear regression
LOWESS

0.4

20

10.0

120
100
80
60
40
20
0 0.5 0.0

[ /Fe]

0.4

25

0.2
[ /Fe]Gaia, tcal

10.0

[ /Fe]

0.4

12.5

0.0

count

0.4

15.0

Count

Count

0.2

120
100
80
60
40
20
0 0.5 0.0 0.5

17.5

count

15.0

0.0

20.0

0.2

count
[ /Fe]Gaia, cal

[ /Fe]Gaia, uncal

0.2

1:1 relation
linear regression
LOWESS

0.4

Count

1:1 relation
linear regression
LOWESS

0.4

75

5.0

50
25

0.4

0 0.5 0.0

[ /Fe]

0.4

0.2

0.0
[ /Fe]GES

0.2

0.5

2.5

0.4

Fig. 15: Comparison of the Gaia-ESO [α/Fe] with that of Gaia uncalibrated (top left), calibrated (top right), T eff -calibrated (bottom
left) and log g-calibrated (bottom right) ones. Symbols and colours are as in the Fig. 11.
i.e. a value that should be absolutely discarded according to the
prescriptions from Recio-Blanco et al. (2023).
5.6. Dependency with G magnitude

Figure 19 investigates the dependency of the difference between
Gaia and Gaia-ESO parameters ∆P = PGaia − PGES as a function of the G magnitude where P is T eff , log g (log gGaia,uncal or
log gGaia,cal for GSP-Spec), [Fe/H] ([M/H]Gaia or [M/H]Gaia,cal
for GSP-Spec) or [Ca/Fe]. Table 3 gives the mean and standard deviation of ∆P for two G-magnitude ranges [3.47, 11[ and
[11, 13.87] as well as the p-value of the Kolmogorov-Smirnov
two-sample test for these two subsamples. Table 3 also investigates different selections based on the setup used in Gaia-ESO
to observe a given star (high resolution UVES U580 vs. medium
Article number, page 14 of 34

resolution GIRAFFE HR15N) or the evolutionary stage of a
given star (dwarf vs. giant).
As already noted in Figure 1, faint objects are more numerous than bright objects in our sample: 91 % (1885/2079) of the
Gaia – GES subset intersection lie in the G range [11, 13.87].
This is a consequence of the GES selection function: Gaia-ESO
is indeed designed to sample the faint part of the Gaia catalogue
and 79 % of the full GES DR5.1 catalogue has a G magnitude
bigger than 15. For the full intersection S3 , we note that for the
temperature, surface gravity and metallicity, the two subsamples obtained for G < 11 mag and G ≥ 11 mag behave differently: a) the mean and standard deviation of the ∆T eff , ∆ log g
and ∆[Fe/H] increase with G (so when stars get fainter); b) often, the p-values are extremely small indicating that we can reject the null hypothesis that the two subsamples are drawn from

Van der Swaelmen et al.: GES DR5.1 and Gaia DR3 GSP-Spec

1:1 relation
linear regression
LOWESS

0.4

30
25

25

0.2

20

15

Count

0.2

0.4
0.4

0.2

125
100
75
50
25
0

0.0
0.2
[Ca/Fe]GES

10

15

0.2

5
0.4

0.5 0.0 0.5

[X/Fe]

0.4

1:1 relation
linear regression
LOWESS

0.4

0.0

Count

0.0

count

20

count
[ /Fe]Gaia, cal

[ /Fe]Gaia, uncal

0.2

1:1 relation
linear regression
LOWESS

0.4

0.4
30

0.2

125
100
75
50
25
0

0.0
0.2
[Ca/Fe]GES

10
5
0.5 0.0 0.5

[X/Fe]

0.4

1:1 relation
linear regression
LOWESS

0.4

25

25
0.2

20

15

Count

0.2

0.4
0.4

0.2

125
100
75
50
25
0

0.0
0.2
[Ca/Fe]GES

10

0.0

15

0.2

Count

0.0

count

20

count
[ /Fe]Gaia, gcal

[ /Fe]Gaia, tcal

0.2

5
0.5 0.0 0.5

[X/Fe]

0.4

0.4
0.4

0.2

125
100
75
50
25
0

0.0
0.2
[Ca/Fe]GES

10
5
0.5 0.0 0.5

[X/Fe]

0.4

Fig. 16: Comparison of the Gaia-ESO [Ca/Fe] with the Gaia uncalibrated (top left), calibrated (top right), T eff -calibrated (bottom
left) and log g-calibrated (bottom right) [α/Fe]. Symbols and colours are as in the Fig. 11.
the same underlying distribution. As already noted in the previous subsections, the use of the GSP-Spec calibrated gravity
instead of the uncalibrated gravity allows us to get the centre of
the distribution closer to the line ∆ log g = 0 but a small offset
of 0.08 still exists and the difference between the mean ∆ log g
of the bright and the faint subsamples remains 0.15 in absolute
value. The same behaviour is observed when we breaks the initial Gaia – GES intersection according to the GES setup (U580
or HR15N) or the evolutionary stage (dwarf vs. giant). An exception may exist for the gravity in the case of dwarf stars: the
different behaviour between the bright and the faint subsamples
tends to vanish, in particular when we use the calibrated gravity.
One knows that the determination of the atmospheric parameters
is a degenerate problem, and indeed, we observe positive corre-

lations between two ∆P as shown in Fig. 20: in other words, T eff ,
log g and [Fe/H] tend to be simultaneously overestimated.
On the other hand, ∆[Ca/Fe] shows little dependency with
G: the distribution is flat around ∆[Ca/Fe] ≈ 0.05 and we cannot
reject the null hypothesis that the two subsamples corresponding
to the bright and the faint ranges are drawn from the same underlying distribution. These remarks hold when we break the full
intersection according to the GES setups or the stellar evolutionary stage. This is a frequent observation in stellar spectroscopic
studies where systematic effects tend to cancel out for abundance
ratios in the form [X/Fe]. Indeed, we do not find a correlation
between ∆T eff and ∆[Ca/Fe] or between ∆ log g and ∆[Ca/Fe].
The cut at G ≈ 11 mag adopted above is empirically chosen
from the plots in Fig. 19: one could argue that the bright sample
Article number, page 15 of 34

A&A proofs: manuscript no. gaia_gaiaeso_analysis

1:1 relation

0.6

5.0

1:1 relation

0.6

4.0

4.5
4.0

0.2

30

2.5

20

2.0

0.2

10

1.5

count

3.0

3.5

0.2

3.5

0.4

count
[Si/Fe]Gaia, uncal

3.0
0.0
Count

0.2

0

0.4
0.4

0.2

0.0
0.2
[Mg/Fe]GES

0.5 0.0 0.5

[X/Fe]

0.0

30
20

1.5

10

[X/Fe]

0.4

14

2.0

0 0.5 0.0

0.4

1.0

0.4

1:1 relation

0.6

2.5

Count

[Mg/Fe]Gaia, uncal

0.4

0.2

0.0
[Si/Fe]GES

0.2

0.5

0.4

1:1 relation

0.6

4.0

12

0.4

3.5

0.4

6

80
60

Count

0.2

4

40
20
0

0.4
0.4

0.2

0.0
0.2
[Ca/Fe]GES

0.5 0.0 0.5

2

[X/Fe]

0.4

count

0.0

0.2
2.5
0.0

40

2.0

30

0.2

Count

8

3.0

count
[Ti/Fe]Gaia, uncal

[Ca/Fe]Gaia, uncal

10
0.2

1.0

20

1.5

10
0

0.4
0.4

0.2

0.0
[Ti/Fe]GES

0.2

0.5 0.0 0.5

[X/Fe]

1.0

0.4

Fig. 17: Comparison of the Gaia-ESO [X/Fe] with the Gaia uncalibrated [X/Fe] for the following chemical species (from top to
bottom, left to right): Mg, Si, Ca, and Ti. Symbols and colours are as in the Fig. 11.
covers about seven magnitudes, while the faint sample covers
only three magnitudes, and that the number of data-points is significantly different between the two magnitude ranges. However,
we see that this bifurcation around G ≈ 11 mag is seen in Fig. 21
displaying the change of the error on a given GSP-Spec parameter e (PGaia ) as a function of the G magnitude. Since GSP-Spec
gives for each quantity a lower and upper uncertainty, not necessarily symmetrical, we define e (PGaia ) as the arithmetic average
of the lower and upper uncertainties. The Figure 21 relies only
on Gaia data and does not include GES data. It shows clearly
that a change happens around G ⪆ 11 mag: e (PGaia ) becomes
significantly scattered for G ⪆ 11 mag compared to its typical
scatter for G ⪅ 11 mag.
Unsurprisingly, as shown in Fig. 22, the G magnitude and the
Gaia RVS S/N is strongly correlated. More specifically, G and
Article number, page 16 of 34

log SNRRVS are linearly dependent. On the other hand, the relation between the G magnitude and the GES S/N is not straightforward since, within Gaia-ESO, the exposure time has been
adjusted depending on the magnitude regime in which the target lies; still, the GES S/N tends to be higher towards lower G
mag. If we combine
the two S/N through, for instance, a geo√
metric mean SNRGES SNRRVS , the correlation between the two
quantity remains tight: the logarithm of the geometric average
of the two S/N approximately varies linearly with G (based on
only 552 objects of S3 with published S/N for the RVS spectra).
No sharp drop of the S/N is to be noted at G ≈ 11 mag, it still
follows the relation observed at brighter regime. However, the
mean RVS S/N is 83 in the G range [10, 11], 51 in the G range
[11, 12] and 29 in the G range [12, 14]. While a S/N of 30 is still
enough in high-resolution spectroscopy of faint objects to esti-

Van der Swaelmen et al.: GES DR5.1 and Gaia DR3 GSP-Spec

0.4

1.8

0.2

1.6

0.0

1:1 relation

0.6

4.0
3.5

0.4

3.0

count
[Ni/Fe]Gaia, uncal

[Cr/Fe]Gaia, uncal

2.0

1.4

0.2
count

1:1 relation

0.6

2.5
0.0

25

8
6

0.2

1.2

4

Count

Count

0.2

2
0

0.4
0.4

0.2

2.0

20
15

1.5

10
5

0.5 0.0 0.5

0.0
0.2
[Cr/Fe]GES

0

0.4

1.0

[X/Fe]

0.4

0.4

1:1 relation

0.6

0.2

0.0
[Ni/Fe]GES

0.2

0.5 0.0 0.5

[X/Fe]

1.0

0.4

1.100
1.075
1.050
1.025

0.2

count

[Ce/Fe]Gaia, uncal

0.4

1.000
0.0

0.975

6

Count

0.2

0.950

4
2
0

0.4
0.4

0.2

0.0
0.2
[Ce/Fe]GES

0.925
0.5 0.0 0.5

[X/Fe]

0.900

0.4

Fig. 18: Comparison of the Gaia-ESO [X/Fe] with the Gaia uncalibrated [X/Fe] for the following chemical species (from top to
bottom, left to right): Cr, Ni, and Ce. Symbols and colours are as in the Fig. 11.
mate parameters with, for example, typical uncertainties lower
than 150 K for T eff or lower than 0.15 dex for the α abundances,
it appears that at the RVS resolution and sampling, and for the
RVS wavelength window, a S/N lower than ≈ 50 − 70 is not
enough to reach such a precision for faint objects. Finally, we
note that the GSP-Spec flags flag01 to flag13 but not flag07
are equal to 0 for all of the 2079 stars in the Gaia – GES intersection. The flag 7 can be equal to 0, 1, 2 or 3 but forcing
flag07 to be equal to 0 does not make the scatter of ∆P for the
faint range similar to that of the bright range.
It would be more homogeneous to compare the spectroscopic
quantities to GRVS instead of to the broad-band G magnitude. In
the above discussion, we used G since this photometric quantity
is the most used in the literature. For the sake of completeness,
we have checked that the conclusions are not changed when considering GRVS : the break at G ≈ 11 translates into a break at

GRVS ≈ 10. Fig A.2 and A.3 are similar to Fig 21 and 22 but
they use GRVS .
From the above discussion, we conclude that the statistical
differences between the bright and the faint ranges are: a) not
explained by a GES setup that would preferentially populate one
of the two magnitude range; b) not explained by a luminosity
class that would preferentially populate one of the two magnitude ranges; c) not explained by a significant drop of S/N for
G ⪆ 11 mag. However, we do note a bifurcation at G ⪆ 11,
whose origin remains elusive, in the quality (accuracy, precision)
of the GSP-Spec atmospheric parameters (T eff , log g, [M/H]),
and which approximately corresponds to a S/N of 70 ± 20. This
finding probably indicates that a S/N lower than ≈ 70 at the
RVS resolution, sampling and short wavelength domain is not
yet enough to obtain the precision commonly seen for a S/N of
≈ 30 at higher resolution performed on wider wavelength winArticle number, page 17 of 34

A&A proofs: manuscript no. gaia_gaiaeso_analysis

dows. Unfortunately, most of the Gaia– GES intersection lie in
a range of G magnitudes that is unfavourable for the determination of accurate and precise GSP-Spec atmospheric parameters. The situation can be marginally improved with the use of
the published calibrations. On the other hand, the abundance ratios in the form [X/Fe] or [A/B] (with element ‘B’ other than
hydrogen) are probably not significantly affected by this “magnitude effect”, which means that it is possible to use the GSPSpec abundances of sources fainter than G ≈ 11. We show that
this statement is at least true for α and Ca. We note that RecioBlanco et al. (2023) use the criterion
SNRRVS ≥ 150 to define

their high-quality sample for T eff , log g, [M/H] : it is comparable to the threshold we independently find in this section.

gravity scales. On the other hand, the comparison of spectroscopic and seismic metallicities let us think that all scales are
more or less equivalent. This comparison shows that the multimessenger approach to building reference sets of stellar parameters provides a useful validation of survey results, but yet there is
no unanimous agreement between Gaia data and spectroscopic
data combined with asteroseismology. Further development and
expansion of these sets is required.

6. Asteroseismic targets

As shown in Fig. 6, a large fraction of stars in common between
the two surveys belong to open star clusters. Among them, we
have selected those which are highly probable members of clusters in order to compare both the metallicity and the abundances
of individual members, as well as the average properties of the
open clusters. For GES, we used the membership analysis of
Jackson et al. (2022) available for most clusters, and of Viscasillas Vázquez et al. (2022) for the remaining ones. In both cases,
the membership probability was calculated considering, at the
same time, the GES radial velocities and the Gaia proper motions and parallaxes. We cross-matched the member stars from
GES with the Gaia database, finding that there are 136 member stars of open clusters which have GES and GSP-Spec stellar parameters. They belong to 34 different open clusters. In the
following analysis, we only consider member stars observed by
GES with the high-resolution setups, i.e. observed with an UVES
setup.
In Figure 25 we show the Gaia metallicities [M/H] (uncalibrated, calibrated, and OC-calibrated) as a function of GES
[Fe/H]. As seen earlier for the selection S3 , we find a good
agreement between the GES metallicity scale and the three different Gaia metallicity scale. The mean difference is not null but
negligible given the cumulated uncertainty of the metallicity estimates. For a lower number of stars, which varies from element
to element, we also have some individual elemental abundances.
They are shown in Fig. 26 for Mg, Si, Ca, Ti and Ni in which
both abundances of individual member stars and averaged values per clusters are shown. The agreement between GES and
Gaia abundances is in general difficult to judge given the low
statistics per cluster. We note that in general keeping individual
measurements with a GSP-Spec abundance quality flag set to 0
(best case) removes most of the discordant values; this is not true
for Ti where this filtering is not enough to reduce the scatter. If
one looks at the per-cluster averaged quantities (right column),
then the agreement for Ca is good. This shows that the somewhat
imprecise GSP-Spec abundances due to its medium-resolution
spectroscopy, and the faint G regime of the current sample can
be counterbalanced by working with averaged quantities. Stellar
clusters are an example of science case where averaging abundances is suitable.

Part of the legacy of GES has been the creation of new reference sets of stellar parameters. In particular, collaborations between asteroseismology and spectroscopy aim at providing atmospheric parameters using both spectroscopic and asteroseismic data, derived iteratively and converging on T eff , log g and
[Fe/H] for stars targeted by GES selected from the K2 and
CoRoT projects. This resulted in two reference sets: 90 stars
from the K2@Gaia-ESO project (Worley et al., 2020), and 1599
stars from the CoRoT@Gaia-ESO project (Masseron et al, in
prep). These samples were observed in Gaia-ESO as either high
resolution (hereafter, the K2 or CoRot ‘HR’ sample) with UVES
or medium resolution (hereafter, the K2 or CoRoT ‘MR’ sample)
with GIRAFFE.
The results obtained from the HR and MR reference samples
reflect the different quality, e.g. the S/N, and the wavelength coverage of the spectra that was used to derive them. The MR spectra are typically obtained for fainter stars and they cover a small
wavelength range, while HR spectra correspond to the brightest
targets and cover a spectral range of about 2000 Å. Further discussion about the comparisons of the parameters between HR
and MR for the K2 sample are given in Worley et al. (2020).
Note that none of the MR K2 stars are present in Gaia DR3.
Figure 23 compares the log g for the K2 and CoRoT reference sets with the values obtained by Gaia-ESO and the two sets
of values generated by GSP-Spec, log g uncalibrated and log g
calibrated. We note that a very good agreement is obtained between the GES and seismic log g, on the one hand, and between
the Gaia calibrated and seismic log g for the K2 HR sample with
a mean difference less than 0.05 in absolute value. An offset of
−0.27 exists between the GES and seismic log g for the K2 MR
sample, while an offset of −0.25 is found between the Gaia uncalibrated and seismic log g for the K2 HR sample. An offset
larger than 0.1 is found for the six comparisons with CoRot reference stars. For eight out of the ten comparisons shown in Fig.23,
the standard deviation of the difference is larger than 0.25.
Figure 24 shows the same kind of comparison but for the
metallicity. Four estimates of [Fe/H] or [M/H] are compared to
the seismic estimate, namely the GES metallicity, and the Gaia
uncalibrated, calibrated and OC-calibrated ones. In all cases, the
offsets are below 0.1 in absolute value, with a standard deviation
of the difference between 0.05 and 0.15. We can therefore conclude in a good agreement between the spectroscopic estimates
of the metallicity and those based on spectral analysis adopting
seismic surface gravities.
In summary, the comparison of spectroscopic and seismic
surface gravities reveals significant offsets, of different sign, for
most tested estimates. At this stage, it is impossible to use the
seismic data to argue in favour of one of the two GSP-Spec
Article number, page 18 of 34

7. Stars in open star clusters: individual
abundances and average properties
7.1. Open cluster member stars in common

7.2. Average metallicity and [α/Fe] of clusters in common

In this section, we compare the abundance properties of open
clusters in common between GES and Gaia. To compute the average metallicity and [α/Fe] of clusters observed by Gaia, we
performed the membership analysis starting from the 2681 clusters (270 487 stars) catalogued in Cantat-Gaudin et al. (2020).
The membership probability was derived using the parallax
and proper motion distributions, and then validated using sky-

Van der Swaelmen et al.: GES DR5.1 and Gaia DR3 GSP-Spec

Table 3: Statistical quantities for the quantities ∆P where P is T eff , log g, [Fe/H], [Ca/Fe] computed for two G-magnitude ranges.
Columns 2, 3 and 4 (resp., 5, 6 and 7) gives the mean, standard deviation and number of stars for the first (resp., second) G range.
The last column gives the p-value of the Kolmogorov-Smirnov two-sample test. The different blocks of the table give the statistical
quantities for respectively the full intersection, the intersection restricted to stars observed by Gaia-ESO only with UVES U580 or
only with GIRAFFE HR15N, the intersection restricted to giant or dwarf stars based on the GES log g. For the selection restricted
to stars observed with HR15N, only eleven stars are found in the bright G range; only the statistical quantities for the faint range are
provided.
∆P

mean

s.d.

#

mean

[3.47, 11[

s.d.

#

p-value

[11, 13.87]
Full intersection (2079 stars)

∆T eff [K]
∆ log gGaia,uncal
∆ log gGaia,cal
∆[Fe/H]
∆[Ca/Fe]

−10
−0.32
−0.05
−0.07
0.04

103
0.30
0.26
0.12
0.13

171
167
167
171
157

98
−0.17
0.10
0.04
0.05

171
0.39
0.36
0.17
0.15

1768
1408a
1408a
1733a
346

6.0 × 10−26
2.6 × 10−7
1.0 × 10−11
6.1 × 10−23
0.18

160
0.38
0.35
0.17
0.11

669
669
669
669
253

2.6 × 10−20
6.9 × 10−9
7.2 × 10−13
3.0 × 10−19
0.44

185
0.39
0.36
0.18
0.22

818
445a
445a
770a
25

U580 only (806 stars)
∆T eff [K]
∆ log gGaia,uncal
∆ log gGaia,cal
∆[Fe/H]
∆[Ca/Fe]

−12
−0.35
−0.07
−0.07
0.04

106
0.27
0.23
0.11
0.12

137
137
137
137
136

104
−0.14
0.12
0.04
0.05

HR15N only (818 stars)
∆T eff [K]
∆ log gGaia,uncal
∆ log gGaia,cal
∆[Fe/H]
∆[Ca/Fe]

89
−0.21
0.05
0.04
0.01

Giants only, based on log gGES < 3.5 (1246 stars)
∆T eff [K]
∆ log gGaia,uncal
∆ log gGaia,cal
∆[Fe/H]
∆[Ca/Fe]

−5
−0.41
−0.06
−0.08
0.03

87
0.29
0.29
0.12
0.13

117
117
117
117
108

107
−0.20
0.13
0.04
0.04

145
0.40
0.38
0.17
0.15

1129
1129
1129
1126
293

4.3 × 10−20
1.1 × 10−12
9.3 × 10−11
4.9 × 10−20
0.33

279
279
279
273
53

8.4 × 10−8
0.06
0.12
1.6 × 10−7
0.61

Dwarfs only, based on log gGES ≥ 3.5 (329 stars)
∆T eff [K]
∆ log gGaia,uncal
∆ log gGaia,cal
∆[Fe/H]
∆[Ca/Fe]

−17
−0.12
−0.03
−0.05
0.09

134
0.21
0.27
0.13
0.12

50
50
50
50
49

103
−0.09
−0.02
0.07
0.09

258
0.31
0.27
0.19
0.13

Notes. For some stars lacking an estimate of the surface gravity log g, Gaia-ESO could derive a gravity index. Used with the effective temperature,
it made possible the determination of a metallicity estimate [Fe/H]. This explains why there are more stars with an estimate of [Fe/H] than with
an estimate of log g.

coordinates. We obtained 7823 members (1334 OCs) which have
Gaia GSP-Spec stellar parameters. We selected the stars belonging to the high- and medium-quality samples defined as a combination of Gaia flags in Gaia Collaboration et al. (2022) and
also adopted in Viscasillas Vázquez et al. (2023), which reduces
the sample to 3718 stars (998 OCs). For this test, we select only
clusters older than 0.1 Gy to avoid problems related to the uncertain cluster membership and to the spectral analysis of young
stars (e.g., activity hampering the determination of photospheric
abundances). Among the 998 OCs, there are 52 clusters in common with the 62 clusters of Gaia-ESO with age ≥ 0.1 Gy (see,
e.g. Magrini et al., 2023). Figure 27 shows the average metallic-

ities of the sample of 52 clusters, computed using for each open
cluster the metallicity of all available member stars in the GES
catalogue or in the Gaia catalogue. In other words, now, we compare the GES and Gaia average metallicity of given open cluster,
computed with a different selection of member stars. In particular, for the 52 clusters, we found 624 members in Gaia and 679 in
Gaia-ESO. We note that the agreement between the GES metallicity scale and the three GSP-Spec metallicity scales is rather
good, and slightly better (smaller bias) when considering the calibrated metallicities. We also examined whether the number of
members used to calculate the average metallicity could influence the scatter of the distributions. Clusters with fewer than
Article number, page 19 of 34

A&A proofs: manuscript no. gaia_gaiaeso_analysis

1000

500
1000 5
1.0

10
G [mag]

15
100
80
60
40
20

0.0
0.5
1.0 5

10
G [mag]

10
G [mag]

25
20
15
10
5

0.0
0.5
1.0 5

15

15

0.5

[Ca/Fe]

[Fe/H]

0.5

count

Teff

0

count

500

80
70
60
50
40
30
20
10

logg

50
40
30
20
10

3
2
1
0
1
2
3 5
1.0

10
G [mag]

15

500

0

500
Teff

1000 1500

1.00

1.00

0.75

0.75

0.50

0.50

0.25

0.25

[Fe/H]

2.5
2.0
1.5
1.0
0.5
0.0
0.5
1.0

[Fe/H]

logg

Fig. 19: Difference between Gaia and Gaia-ESO parameters ∆P = PGaia − PGES as a function of the G magnitude (blue dots) where
P is, from left to right and top to bottom, T eff , log g, [Fe/H], [Ca/Fe]. The dashed black horizontal line has equation ∆P = 0.

0.00

0.00

0.25

0.25

0.50

0.50

0.75

500

0

500
Teff

1000 1500

0.75

1.0 0.5 0.0 0.5 1.0 1.5 2.0 2.5
logg

Fig. 20: ∆P′ vs. ∆P where P and P′ are chosen among T eff , log g, [Fe/H]. The dashed black horizontal and vertical line have
equation ∆P = 0 and ∆P′ = 0. Here we use the Gaia calibrated log g and the uncalibrated [M/H].
three members (18 out of 52) are displayed in the background
in light gray and are indeed the reason for the scatter around
the 1-to-1 line. Among clusters with at least three member stars,
there are only three clusters with |∆[Fe/H]| > 0.2: NGC 6281
and NGC 2516, whose abundance are underestimated by Gaia
compared to Gaia-ESO and NGC 2243, whose abundance is instead overestimated. The above findings are compatible with our
remarks in the previous subsections: the computation of GSPSpec average abundances gives values well correlated with averages obtained with a higher-resolution survey like Gaia-ESO. In
the three clusters with the most significant differences in metalArticle number, page 20 of 34

licity, we note: NGC 2516 has 25 stars in Gaia and 16 in GES,
in which all of the latter are MS stars, as expected for a young
cluster; while the former sample contains sources with temperatures from about 4000 to 8000 K, and gravities between 0.6 and
5. Thus, some of them must be contaminants. Furthermore, since
NGC 2516 is young and close, we do not expect such low abundances as those measured by Gaia. For NGC 6821, we have data
on three stars from GES and eight stars from Gaia. The stars observed by Gaia have T eff reaching up to about 8000 K, a range
in which metallicities are often underestimated, which may explain why Gaia abundances are lower. Finally, for NGC 2243

Van der Swaelmen et al.: GES DR5.1 and Gaia DR3 GSP-Spec

1.6

800
600

120

1.2

100

1.0

80

0.8

60

0.6

400

40

0.4

200

20

0.2

0

5.0

200
175
150
125
100
75
50
25

7.5 10.0 12.5
G [mag]

0.0

300

1.4

250

1.2
1.0

200

0.8

150

5.0

7.5 10.0 12.5
G [mag]

count

e(Teff, Gaia)

1000

1.4

1.6

e([M/H]Gaia)

1200

140

e(loggGaia)

1400

0.6

100

0.4

50

0.2
0.0

5.0

7.5 10.0 12.5
G [mag]

Fig. 21: Correlation between e(PGaia ) and G where P if either T eff , log g or [M/H] (from left to right).

1000

0 (112990) (GES)
0 (1117) (RVS)
3 (552) (RVS)

S/N (RVS or GES)

800
600
400
200
04

6

8

10
12
G [mag]

14

16

Fig. 22: GES S/N and RVS S/N as a function of G for respectively 112 990 (blue) and 1117 (orange) objects of S0 with a
valid GES (resp., RVS) S/N and RVS S/N as a function of G
for the 552 (green) objects of S3 with a valid RVS S/N.

we compare 19 stars in GES (both MS and giants) vs. three in
Gaia, which are all giants. The abundances in GES are in better
agreement with literature values (François et al., 2013).
Figure 28 shows the comparison [α/Fe] for the 52 open clusters. The values are located in the range [−0.2, 0.2]. Given the
uncertainties on each mean [α/Fe], we note a good agreement
between the GES abundance scale and the two Gaia ones (uncalibrated and calibrated). Nevertheless, the offset is closer to zero
when the GES quantities are compared to the Gaia calibrated
ones rather than to the uncalibrated. We identify four clusters
in strong disagreement: Tombaugh 2, Blanco 1, NGC 6067 and
NGC 6404. To estimate the quality of the Gaia data, we used the
HQ (High Quality) and MQ (Medium Quality) indicators, which
are derived from a combination of Gaia GSP-Spec flags and defined in Gaia Collaboration et al. (2022, see their Appendix B for

a complete definition of the ranges of the used GSP-Spec flags
to produce the HQ and MQ samples). The MQ sample defined
in Gaia Collaboration et al. (2022) contains about ∼ 41 000 000
stars with median uncertainty in [M/H] of about 0.06 dex and
median uncertainty in [α/Fe] of about 0.04 dex, while the HQ
sample stars (∼ 2 200 000) have with very low parameter uncertainties, in particular a median uncertainty in [M/H] ∼ 0.03 dex
and ∼ 0.015 dex in [α/Fe].
For Tombaugh 2, only two member stars with MQ or HQ=1
have an uncalibrated [α/Fe] and only one member star has a
calibrated [α/Fe], while nine member stars have a GES [α/Fe].
These low statistics is likely the reason of the disagreement. We
remind that Tombaugh 2 is one of the most distant known clusters (see, e.g. Frinchaboy et al., 2008). In Blanco 1, there are six
member stars with Gaia parameters (HQ and/or MQ=1). The
average [α/Fe] are very similar for the uncalibrated and the calibrated cases, (0.26±0.14) dex and (0.24±0.17) dex, respectively,
and (0.25 ± 0.13) dex for [Ca/Fe]. GES observed 16 member
stars in Blanco 1, with an average [α/Fe] = (0.015 ± 0.069) dex.
Therefore, the difference is larger than 3σ. NGC 6067 has eight
member stars with Gaia (HQ and/or MQ=1) α abundance, to
be compared to 13 members in GES. The average values of
[α/Fe] are −0.14 dex and −0.19 dex for Gaia uncalibrated and
calibrated, respectively, and 0.08 dex for GES. The agreement of
Gaia [α/Fe] with GES [Ca/Fe] = −0.08 dex is better. NGC 6404
has three member stars with a Gaia (HQ and/or MQ=1) α abundance and four member stars in GES. The average values of
[α/Fe] are −0.12 dex (uncalibrated) and −0.10 dex (calibrated)
for Gaia versus 0.18 dex for GES ; the disagreement is not solved
(but less drastic) if we compare these GSP-Spec abundances to
GES Ca since GES gives [Ca/Fe] = 0. In addition, for three
of the four clusters considered (excluding Blanco 1), the observed stars are low-gravity giants. This could lead to a bias
introduced by the standard spectroscopic analysis in which usually 1D atmospheric models in Local Thermodynamical equilibrium (LTE) approximation are adopted. These approximations
are often not adequate to analyse giant and/or low metallicity
stars (see, e.g. Casali et al., 2020; Magrini et al., 2023). The
only exception where the discrepancy is not easy to justify is
the case of Blanco 1, since both in GES and Gaia stars with
log g around 4 are observed. However, Blanco 1 is a very young
cluster, with an age ∼ 0.1 Gy, i.e. the lower bound age of our
selection. Very young stars are known to present difficulties in
their analysis Baratella et al. (2020, 2021); Spina et al. (2020),
Article number, page 21 of 34

A&A proofs: manuscript no. gaia_gaiaeso_analysis

3

logg

2

Gaiauncal - K2
HR (56)

Gaiacal - K2
HR (56)

Gaiauncal - CoRoT
MR (180)
HR (23)

Gaiacal - CoRoT
MR (180)
HR (23)

GES - K2
MR (28)
HR (62)

1
0
1
2
3

logg

2
1
0
1

GES - CoRoT
MR (1511)
2
HR (86)
1.0
1.5
2.0
2.5
loggseismic

3.0

3.5 1.0

1.5

2.0
2.5
loggseismic

3.0

3.5 1.0

1.5

2.0
2.5
loggseismic

3.0

3.5

Fig. 23: Comparison of log g values as a difference to the reference seismic values (K2 or CoRoT) for each of Gaia-ESO, Gaia
uncalibrated and Gaia calibrated. Top row: comparison with K2; bottom row: comparison with CoRoT. The HR (red) and MR (blue)
reference samples are shown.
which may explain the differences in results. As in Figure 27,
clusters with less than 3 members in both samples (21 out of 52)
are in light grey. Their exclusion reduces, as for metallicity, the
scatter around the 1-to-1 line.
Considering that Ca is the largest contributor to the Gaia
[α/Fe] estimate, we now compare the average Gaia [α/Fe] to
the average GES [Ca/Fe] in Fig. 29. The overall agreement is
also satisfactory. However, Tombaugh 2 and Blanco 1 remain αenhanced in Gaia compared to GES. The same argument (low
gravity stars) as in the previous paragraph can be proposed as
the source of the abundance discrepancy.

8. The properties of the open cluster population
from the combined Gaia-GES datasets
The purpose of this section is to illustrate the scientific potential of Gaia, and the possibility of combining Gaia RVS results
with those of ground-based spectroscopic surveys, with appropriate choices in stellar parameters and abundances. Given the
agreement between the GES and Gaia abundance ratios, in this
section we check what kind of general properties of the open
cluster population can be retrieved from the Gaia abundances,
such as the radial metallicity and [α/Fe] gradients, the trend of
[α/Fe] as a function of metallicity, and the age-metallicity relation. In our analysis, we use [Ca/Fe] as a proxy for [α/Fe] for
both Gaia and GES. We limit our sample to clusters with ages
between 1 and 3 Gy to avoid the problems related to the analysis
Article number, page 22 of 34

of the youngest stars and the issue of migration for the oldest
clusters as discussed in Magrini et al. (2023). For the open clusters observed with Gaia we consider only clusters with at least
three member stars.
Open clusters can, indeed, be considered among the best
tracers of the chemical properties of the thin-disc stellar populations of our Galaxy, including the spatial distribution of elemental abundances. Since about five decades ago, many works have
exploited the use of open clusters to trace radial metallicity and
abundance gradients (see e.g. Mayor, 1976; Janes, 1979; Janes
et al., 1988; Friel & Janes, 1993; Carraro & Chiosi, 1994; Friel,
1995; Twarog et al., 1997; Friel et al., 2002; Donor et al., 2020;
Spina et al., 2021; Magrini et al., 2023; Joshi et al., 2024, among
many works). The strength of open clusters – precise ages and
distances – is, indeed, maximised by spectroscopic observations
at medium and high spectral resolution. For this reason, many
clusters have been observed by large spectroscopic surveys, such
as APOGEE, GALAH and GES. An even larger number of open
clusters will be spectroscopically observed in the forthcoming
years thanks to instruments dedicated to spectroscopic surveys,
such as WEAVE (Dalton et al., 2018) and 4MOST (de Jong et al.,
2019). A recent review of the state of the art of the radial metallicity gradient obtained with open clusters from the three main
current high-resolution spectroscopic surveys (GES, APOGEE,
and GALAH) has been presented in Spina et al. (2022).
In Figure 30, we compare the overall trends of the open cluster population observed by Gaia and by GES. The open clusters

Van der Swaelmen et al.: GES DR5.1 and Gaia DR3 GSP-Spec
1.00

GES - K2
MR (28)
HR (62)

0.75

[Fe/H]

0.50

Gaiauncal - K2
HR (56)

Gaiacal - K2
HR (56)

Gaiaoccal - K2
HR (56)

Gaiauncal - CoRoT
MR (179)
HR (23)

Gaiacal - CoRoT
MR (179)
HR (23)

Gaiaoccal - CoRoT
MR (179)
HR (23)

0.25
0.00
0.25
0.50
0.75
1.00
0.75

[Fe/H]

0.50

GES - CoRoT
MR (1511)
HR (86)

0.25
0.00
0.25
0.50
0.75
1.001.50 1.25 1.00 0.75 0.50 0.25 0.00 0.25 0.501.50 1.25 1.00 0.75 0.50 0.25 0.00 0.25 0.501.50 1.25 1.00 0.75 0.50 0.25 0.00 0.25 0.50
1.50 1.25 1.00 0.75 0.50 0.25 0.00 0.25 0.50
[Fe/H]
[Fe/H]
[Fe/H]
[Fe/H]

Fig. 24: Comparison of [Fe/H] values as a difference to the reference seismic values (K2 or CoRoT) for Gaia-ESO, Gaia, Gaia
calibrated, and Gaia OC-calibrated. Top row: comparison with K2; bottom row: comparison with CoRoT. The HR (red) and MR
(blue) reference samples are shown.
observed by Gaia are located between ∼ 6 and 12.5 kpc, while
those observed by Gaia-ESO reach further distances. The two
samples continuously follow the same decreasing radial metallicity gradient, and the same increasing trend of [Ca/Fe] with
RGC . The shape of the metallicity gradient in Fig. 30 shows a
bimodal distribution, with a knee – the radius at which there is a
change of slope in the gradient from steep to almost flat – located
at around 11-12 kpc. The shape of the gradient represents an important observational constraint for defining the timescales of the
formation of the Galactic thin disc, the radial variations and efficiency of the star formation rate and of the balance between
gas inflow and outflow. Several works confirmed the presence
of the gradient break located between 10 to 12 kpc (e.g. Bragaglia et al., 2008; Sestito et al., 2008; Friel et al., 2010; Pancino et al., 2010; Carrera & Pancino, 2011; Yong et al., 2012;
Frinchaboy et al., 2013; Reddy et al., 2016; Magrini et al., 2017;
Casamiquela et al., 2019; Donor et al., 2020; Zhang et al., 2021b;
Netopil et al., 2022; Spina et al., 2022; Myers et al., 2022; Magrini et al., 2023; Carbajo-Hijarrubia et al., 2024). We computed
a weighted linear fit to our combined dataset, with a two-slope
function. We obtained a slope −0.060 ± 0.013 dex kpc−1 in the
inner region and −0.027 ± 0.011 dex kpc−1 in the outer region,
with the separation at about 12 ± 1.5 kpc (computed as in Magrini et al. (2023) with the elbow method 5 ). The position of
the knee identified by our sample is in excellent agreement with
that of Spina et al. (2022), Rknee = 12.1 ± 1.1 kpc, as well as
the inner slope −0.064 ± 0.007 dex kpc−1 and the outer slope
−0.019 ± 0.008 dex kpc−1 .
In the lower panel, a growth of [Ca/Fe] can clearly be
seen from the inner part to the outer part of the Milky Way,
with an increment of about 0.25 dex in [Ca/Fe]. This behaviour is also observed in the APOGEE sample (RGC range
7-12 kpc, Donor et al., 2018), in the OCCASO sample (611 kpc, Casamiquela et al., 2019) and in the GES sample
of (5-20 kpc, Magrini et al., 2023) for different α elements.
The slopes are 0.019±0.005 dex kpc−1 in the inner part and
0.012±0.009 dex kpc−1 in the outer one. This, together with the
metallicity gradient, is a clear indication of inside-out disc formation (Chiappini et al., 1997; Minchev et al., 2013, 2014), in
5

https://www.scikit-yb.org/en/latest/api/cluster/elbow.html

which inner regions were enriched more rapidly in both iron and
α elements, while the outer one had a lower star formation efficiency with a delayed production of elements with longer production time scales, such as iron (see also, Tinsley, 1979; Greggio & Renzini, 1983; Matteucci & Greggio, 1986).
The age-metallicity relation (AMR) in the Galactic disc is
crucial to understand how the chemical evolution of the Galaxy
proceeded in time. Star clusters provide a useful tool for studying
the AMR as they offer a chronological sequence. Previous studies, spanning the last two decades, have explored this relationship using open clusters. While some earlier research found no
distinct AMR (Friel et al., 2010; Yong et al., 2012), others suggested a weak correlation (Zhong et al., 2020). Joshi et al. (2024)
combined a large sample of open cluster parameters, including
ages and metallicities, and inferred their AMR. Although there
is great scatter in their relationship, they found that for clusters
older than 0.25 Gy, there is a decreasing trend in metallicity with
increasing cluster age. In Figure 31, we show the age-metallicity
relation (AMR) for the sample of open clusters with ages in the
range [1 Gy, 3 Gy]. Considering the clusters all together, we also
find a considerable scatter in metallicity at each age. If we divide the clusters into galactocentric distance bins, however, we
find much better-defined AMRs. In Figure 31, our clusters are
divided in three radial bins: the inner bin with RGC < 7 kpc, the
central one with 7 kpc ≤ RGC ≤ 9 kpc, and the outer one with
RGC ≥ 9 kpc. We note a loose correlation: the youngest clusters tend to have a [M/H] higher than the oldest ones. Both the
GES and the Gaia cluster populations support this correlation.
Compared to Joshi et al. (2024), we are considering the end of
the tail of the open cluster age distribution, having only clusters
between 1-3 Gy. We confirm their result, but thanks to the radial bin separation, we can explain the origin of the scatter in the
AMR.
In Figure 32 we show the Gaia and GES clusters in the
[Ca/Fe] vs. [M/H] and in the [α/Fe] vs. [M/H] planes. In the
background, we show the abundances of the field stars observed
by Gaia-ESO, selected according to these conditions: GES_FLD
is MW, setup is U580, S/N > 20, error on [Fe/H] < 0.2, and
errors on the individual abundances < 0.1 (about 3000 stars).
We classified the field stars according to their belonging to the
thin, thick and high-α discs using a set of supervised learnArticle number, page 23 of 34

A&A proofs: manuscript no. gaia_gaiaeso_analysis

0.4
0.2
0.0
0.2
0.4
0.6

0.4
0.2
0.0
0.2
0.4
0.6

1:1 line of equality
136 stars
Sun
centroid

0.6 0.4 0.2 0.0 0.2 0.4

0.6 0.4 0.2 0.0 0.2 0.4

0.6 0.4 0.2 0.0 0.2 0.4
[Fe/H]GES

0.4
0.2
0.0
0.2
0.4
0.6

0.4
0.2
0.0
0.2
0.4
0.6

Gaia
GES

20

30
count

0.4
0.2
0.0
0.2
0.4
0.6

1:1 line of equality
34 OCs
Sun
centroid

15

20

10

10

5

0.6 0.4 0.2 0.0 0.2 0.4

0.4

0.0

0.4

20

30

15

20

10

10
0 0.4

0.6 0.4 0.2 0.0 0.2 0.4

5
0.0

0.4

20

20

15
10

10
0 0.4

0 0.25 0.00 0.25 0.50 0.75
30
25

30

0.6 0.4 0.2 0.0 0.2 0.4
[Fe/H]GES

0 0.25 0.00 0.25 0.50 0.75
25

40
count

0.4
0.2
0.0
0.2
0.4
0.6

count

[M/H]Gaia, occal

[M/H]Gaia, cal

[M/H]Gaia, uncal

40

5
0.0
[Fe/H]

0.4

0

0.25 0.00 0.25 0.50 0.75
[M/H]Gaia [Fe/H]GES

Fig. 25: GES vs. Gaia metallicity (uncalibrated, calibrated, and calibrated with open clusters) for 136 stars belonging to 34 open
clusters in common. The panels on the left show the member stars individually and the average metallicities per cluster, and the
panels on the right show the histograms of the metallicity distributions of both samples and their difference ∆. The size of the
symbols is proportional to the number of members. The light-blue bands indicate an agreement between ± 0.2.
ing techniques such as the Support Vector Machines (SVMs)
(Boser et al., 1992), already adopted in Viscasillas Vázquez
et al. (2022). We defined a training set based on the sample of
Costa Silva et al. (2020), with [α/Fe]-[Fe/H] derived by Delgado Mena et al. (2017). We included the thin and thick disc
populations, as well a high-α metal-rich population (hαmr). We
obtained an accuracy in the classification of 100 %. We trained
the SVM in the multiclass case with a Radial Basis Function
(RBF) and implemented using the scikit-learn package (Pedregosa et al., 2011). We calculated the membership probabilities (see Tables A.2 and A.3) calibrated using Platt scaling extended for multi-class classification (Wu et al., 2004); we then
transfer the classification probability to the open cluster population. This allows us to place the open clusters of GES and
most of Gaia ones in the thin-disc or hαmr populations. The
classification is obtained in the [α/Fe]-[Fe/H] plane in which
the separation among the populations is more clear, but it can
be transferred also to the [Ca/Fe]-[Fe/H] plane. We find that the
selected open-cluster population belongs to the thin disc, as expected from their orbital properties (e.g. Wu et al., 2009).

9. Conclusions
This article focuses on assessing the quality and on a scientific
usage of the observables measured or inferred from the Gaia
Article number, page 24 of 34

mean spectra recorded with the Radial Velocity Spectrometer
of resolving power R ∼ 11500. The quality assessment is carried out by comparing a number of Gaia DR3 spectroscopicallyderived quantities to their counterparts obtained with the groundbased higher-resolution spectroscopic survey Gaia-ESO. Thus,
this study is primarily a new external and independent validation
of the Gaia results. Here are the main results:
– given the respective uncertainties of the two surveys, we find
an excellent agreement between the Gaia RVS radial velocities and the GES ones. We are not able to explain the discrepancy for only a very small number of objects, about 600 out
of 14 692. This could be due to underestimated uncertainties
in one or both surveys, or it can hide a physical origin (jitter,
hidden multiplicity);
– Gaia DR3 still misses most of the spectroscopic binaries
(SB) present in the GES – Gaia intersection: only 22 out of
the 2117 GES SBn (preliminary results for the final GES SB
census) are flagged as (astrometric or eclipsing or spectroscopic) binaries by Gaia. We find an empirical efficiency of
the DSC classifier compatible with the theoretical efficiency:
about 0.2 % of the unresolved binaries are recovered by this
classifier. The RUWE quantity is not a sufficient criterion to
spot potential SBn;
– the broadening parameter is loosely correlated with the projected rotational velocity of the stars since the sample under

Van der Swaelmen et al.: GES DR5.1 and Gaia DR3 GSP-Spec

analysis has a bias towards FGK stars that generally have
low rotational velocities, and thus we are reaching the instrumental limit in spectral resolution to measure rotational
velocities;
– our comparison sample shows a better agreement between
the GES and GSP-Spec sets of parameters (effective temperature, surface gravity, metallicity) for objects brighter than
G = 11 mag than for objects fainter than G = 11 mag. It
tends to indicate that for objects fainter than G = 11 mag, the
accuracy and/or the precision of the atmospheric parameters
of Gaia GSP-Spec degrade quickly. This magnitude threshold corresponds to a S/N of the mean RVS spectra of about
70 ± 20. The final users should be cautious when they want
to work with these parameters for faint objects. The use of
the GSP-Spec calibrations and flag systems is mandatory to
avoid interpretation mistakes;
– using asteroseismic-based quantities did not allow us to reconcile unequivocally the different log g and [Fe/H] scales
under study. The best agreement is obtained between the
calibrated gravity of Gaia and those from the HR sample
of GES, with an offset close to zero for the K2 sample and
slightly positive for the CoRoT one. For metallicity, offsets
are equally small (but with sign change) in the comparison
with all Gaia calibrations, both for K2 and CoRoT samples.
The scatter tends to increase for the GES MR sample. An
effort of the community is still needed to increase the collection of reference stars for which independent techniques
are used to estimate their atmospheric parameters that can be
used afterwards for cross-survey calibrations;
– based on our limited sample, the improvement brought by the
calibrated GSP-Spec parameters is important for the surface
gravity, while it is not so evident for the abundances;
– the situation is better for abundance ratios. Indeed, it is empirically known that systematic effects tend to cancel out for
abundance ratios. It is therefore probably safer to work with
faint objects if one focuses on these quantities. Here again,
the GSP-Spec flags should be used to further clean the selection;
– in particular, using averaged abundances for open clusters allow us to retrieve well-known properties of this stellar population, providing a scientific check of the Gaia GSP-Spec
data quality and showing that this spectroscopic survey can
be combined to other ground-based spectroscopic surveys to
explore the properties of Milky Way stellar populations.

[Mg/Fe]Gaia, cal

0.2
0.0
0.2

[Si/Fe]Gaia, cal

0.2
0.0
0.2

[Ca/Fe]Gaia, cal

0.2
0.0
0.2

[Ti/Fe]Gaia, cal

0.2
0.0
0.2

[Ni/Fe]Gaia, cal

0.2
0.0
0.2
0.25 0.00 0.25 0.25 0.00 0.25
[El/Fe]GES

[El/Fe]GES

Fig. 26: Calibrated abundance ratios [X/Fe] from Gaia versus
those from Gaia-ESO for individual members of open clusters in
common (left) and their average abundance ratios (right). Each
symbol represents a single member star coloured according to its
quality flag (black: 0, grey: 1, cyan:2).

Acknowledgements. Institutional: The authors thank the referee for their very
careful reading and their detailed commentary. It was really of great help to
improve this article. CVV and LS thank the EU programme Erasmus+ Staff
Mobility for their support. CVV and GT acknowledge funding from the Research Council of Lithuania (LMTLT, grant No. P-MIP-23-24). We acknowledge financial support under the National Recovery and Resilience Plan (NRRP),
Mission 4, Component 2, Investment 1.1, Call for tender No. 104 published on
2.2.2022 by the Italian Ministry of University and Research (MUR), funded by
the European Union – NextGenerationEU – Project ‘Cosmic POT’ Grant Assignment Decree No. 2022X4TM3H by the Italian Ministry of Ministry of University and Research (MUR). We acknowledge support from the INAF Large
Grant 2023 “EPOCH” (PI: Magrini), from the INAF Mini Grant 2022 ‘Checs’
(PI Magrini), from the INAF funds to support WEAVE preparation. Consortium: Based on dataproducts from observations made with ESO Telescopes at
the La Silla Paranal Observatory under programmes 188.B-3002, 193.B-0936,
and 197.B-1074. These data products have been processed by the Cambridge
Astronomy Survey Unit (CASU) at the Institute of Astronomy, University of
Cambridge, and by the FLAMES/UVES reduction team at INAF/Osservatorio
Astrofisico di Arcetri. These data have been obtained from the Gaia-ESO Survey Data Archive, prepared and hosted by the Wide Field Astronomy Unit,
Institute for Astronomy, University of Edinburgh, which is funded by the UK
Science and Technology Facilities Council. This work was partly supported
by the European Union FP7 programme through ERC grant number 320360
and by the Leverhulme Trust through grant RPG-2012-541. We acknowledge

Article number, page 25 of 34

0.4
0.2
0.0
0.2
0.4
0.6

OCs (N<3)
OCs (N 3)
Sun
centroid

count

[M/H]Gaia, uncal

A&A proofs: manuscript no. gaia_gaiaeso_analysis

0.4
0.2
0.0
0.2
0.4
0.6

Gaia
GES

8
6
4
2

0.25 0.00 0.25

0 0.4

0.2

0.0

0.2

0.25 0.00 0.25

10
8
6
4
2
0 0.4

0.2 0.0

0.2

8
6
4
2
0.4 0.0

0

0.4

0.4
0.2
0.0
0.2
0.4
0.6

8

6
count

[M/H]Gaia, occal

0.4

count

[M/H]Gaia, cal

0.4 0.0

10
8
6
4
2
0

6

4

4

2
0.4 0.0 0.4
[Fe/H]GES

0

2
0.25 0.00 0.25
[Fe/H]

00.4 0.2 0.0 0.2
[M/H]Gaia [Fe/H]GES

Fig. 27: GES vs. Gaia metallicity (uncalibrated in the upper panel, calibrated in the central panel and OC-calibrated in the bottom
panel) for 52 open clusters in common: 34 clusters with 3 or more members for both spectroscopic surveys are shown in magenta,
while the 18 clusters with less than 3 members in one of the two surveys are in light grey. Left: Gaia vs. GES average cluster
metallicities; centre: metallicity distributions of the clusters as seen in GES (red) and in Gaia (blue); right: distribution of the
averaged-metallicity differences ∆[Fe/H] = [Fe/H]Gaia − [Fe/H]GES .
the support from INAF and Ministero dell’Istruzione, dell’Università e della
Ricerca (MIUR) in the form of the grant "Premiale VLT 2012". This work
has made use of data from the European Space Agency (ESA) mission Gaia
(https://www.cosmos.esa.int/gaia), processed by the Gaia Data Processing and Analysis Consortium (DPAC, https://www.cosmos.esa.int/web/
gaia/dpac/consortium). Funding for the DPAC has been provided by national institutions, in particular the institutions participating in the Gaia Multilateral Agreement. Databases: This research has made use of NASA’s Astrophysics
Data System Bibliographic Services. This research has made a heavy use of the
SIMBAD database, the VizieR catalogue access tool and the cross-match service provided and operated at CDS, Strasbourg, France. Softwares: This work
has made use of python 3.x6 (Van Rossum & Drake, 2009) and of the following

python’s modules: Astropy7 , a community-developed core Python package and
an ecosystem of tools and resources for astronomy (Astropy Collaboration et al.,
2013, 2018, 2022); matplotlib8 (Hunter, 2007); numpy9 (Harris et al., 2020);
scipy10 (Virtanen et al., 2020); Scikit-learn Machine Learning (Pedregosa et al.,
2011); StatsModels (Seabold & Perktold, 2010); Seaborn (Waskom, 2021). This
work has made use of TopCat (Taylor, 2005).

7

https://www.astropy.org
https://matplotlib.org/
9
https://numpy.org/
10
https://scipy.org/
8

6

https://www.python.org

Article number, page 26 of 34

0.2

Gaia
GES

8

6

0.0
0.2
0.2 0.0
0.2
0.0
0.2
0.2 0.0 0.2
[ /Fe]GES

6

4

4

2

2

00.2
8

0.2

count

[ /Fe]Gaia, cal

8

OCs (N<3)
OCs (N 3)
Sun
centroid

count

[ /Fe]Gaia, uncal

Van der Swaelmen et al.: GES DR5.1 and Gaia DR3 GSP-Spec

0.0

0.2

0 0.2

0.2

8

6

6

4

4

2

2

0 0.2

0.0

0.0
[ /Fe]

0.2

0

0.2
0.0
0.2
[ /Fe]Gaia [ /Fe]GES

Fig. 28: GES vs. Gaia [α/Fe] (uncalibrated, calibrated) for 52 open clusters in common. Left: average [α/Fe] per cluster; centre:
histograms of the [α/Fe] distributions of both samples; right: histograms of the difference ∆[α/Fe].

References
Abdurro’uf, Accetta, K., Aerts, C., et al. 2022, ApJS, 259, 35 4
Ahn, C. P., Alexandroff, R., Allende Prieto, C., et al. 2014, ApJS, 211, 17 2
Andrae, R., Fouesneau, M., Creevey, O., et al. 2018, A&A, 616, A8 4
Andrae, R., Fouesneau, M., Sordo, R., et al. 2023, A&A, 674, A27 3, 4
Anguiano, B., Majewski, S. R., Allende Prieto, C., et al. 2018, A&A, 620, A76
2
Astropy Collaboration, Price-Whelan, A. M., Lim, P. L., et al. 2022, ApJ, 935,
167 26
Astropy Collaboration, Price-Whelan, A. M., Sipőcz, B. M., et al. 2018, AJ, 156,
123 26
Astropy Collaboration, Robitaille, T. P., Tollerud, E. J., et al. 2013, A&A, 558,
A33 26
Babusiaux, C., Fabricius, C., Khanna, S., et al. 2023, A&A, 674, A32 8, 13, 32
Bailer-Jones, C. A. L., Rybizki, J., Fouesneau, M., Demleitner, M., & Andrae,
R. 2021, AJ, 161, 147 4, 6
Baratella, M., D’Orazi, V., Carraro, G., et al. 2020, A&A, 634, A34 21
Baratella, M., D’Orazi, V., Sheminova, V., et al. 2021, A&A, 653, A67 21
Bashi, D., Shahaf, S., Mazeh, T., et al. 2022, MNRAS, 517, 3888 2
Blomme, R., Daflon, S., Gebran, M., et al. 2022, A&A, 661, A120 3
Bonifacio, P., Caffau, E., Spite, M., et al. 2018, A&A, 612, A65 3
Boser, B. E., Guyon, I. M., & Vapnik, V. N. 1992, in Proceedings of the Fifth
Annual Workshop on Computational Learning Theory, COLT ’92 (New York,
NY, USA: Association for Computing Machinery), 144–152 24
Bragaglia, A., Sestito, P., Villanova, S., et al. 2008, A&A, 480, 79 23
Bressan, A., Marigo, P., Girardi, L., et al. 2012, MNRAS, 427, 127 7
Buder, S., Sharma, S., Kos, J., et al. 2021, MNRAS, 506, 150 2, 4
Cantat-Gaudin, T., Anders, F., Castro-Ginard, A., et al. 2020, A&A, 640, A1 18
Carbajo-Hijarrubia, J., Casamiquela, L., Carrera, R., et al. 2024, arXiv e-prints,
arXiv:2405.00110 23
Carraro, G. & Chiosi, C. 1994, A&A, 287, 761 22
Carrera, R. & Pancino, E. 2011, A&A, 535, A30 23
Casali, G., Magrini, L., Frasca, A., et al. 2020, A&A, 643, A12 21
Casamiquela, L., Blanco-Cuaresma, S., Carrera, R., et al. 2019, MNRAS, 490,
1821 23

Chiappini, C., Matteucci, F., & Gratton, R. 1997, ApJ, 477, 765 23
Cirasuolo, M., Fairley, A., Rees, P., et al. 2020, The Messenger, 180, 10 2
Contursi, G., de Laverny, P., Recio-Blanco, A., & Palicio, P. A. 2021, A&A, 654,
A130 4
Costa Silva, A. R., Delgado Mena, E., & Tsantaki, M. 2020, A&A, 634, A136
24
Creevey, O. L., Sordo, R., Pailler, F., et al. 2023, A&A, 674, A26 3, 4, 10
Cropper, M., Katz, D., Sartoretti, P., et al. 2018, A&A, 616, A5 2, 4
Cui, X.-Q., Zhao, Y.-H., Chu, Y.-Q., et al. 2012, Research in Astronomy and
Astrophysics, 12, 1197 2
Dalton, G. 2016, in Astronomical Society of the Pacific Conference Series, Vol.
507, Multi-Object Spectroscopy in the Next Decade: Big Questions, Large
Surveys, and Wide Fields, ed. I. Skillen, M. Balcells, & S. Trager, 97 2
Dalton, G., Trager, S., Abrams, D. C., et al. 2018, in Ground-based and Airborne
Instrumentation for Astronomy VII, ed. C. J. Evans, L. Simard, & H. Takami,
Vol. 10702, International Society for Optics and Photonics (SPIE), 388 – 397
22
De Angeli, F., Weiler, M., Montegriffo, P., et al. 2023, A&A, 674, A2 3
de Jong, R. S., Agertz, O., Berbel, A. A., et al. 2019, The Messenger, 175, 3 2,
22
De Silva, G. M., Freeman, K. C., Bland-Hawthorn, J., et al. 2015, MNRAS, 449,
2604 2
Delchambre, L., Bailer-Jones, C. A. L., Bellas-Velidis, I., et al. 2023, A&A, 674,
A31 10
Delgado Mena, E., Tsantaki, M., Adibekyan, V. Z., et al. 2017, A&A, 606, A94
24
Donor, J., Frinchaboy, P. M., Cunha, K., et al. 2020, AJ, 159, 199 22, 23
Donor, J., Frinchaboy, P. M., Cunha, K., et al. 2018, AJ, 156, 142 23
Eyer, L., Audard, M., Holl, B., et al. 2023, A&A, 674, A13 3
Fouesneau, M., Frémat, Y., Andrae, R., et al. 2023, A&A, 674, A28 3
François, P., Pasquini, L., Biazzo, K., Bonifacio, P., & Palsa, R. 2013, A&A, 552,
A136 21
Franciosini, E., Randich, S., de Laverny, P., et al. 2022, A&A, 668, A49 3
Frasca, A., Biazzo, K., Lanzafame, A. C., et al. 2015, A&A, 575, A4 10
Frémat, Y., Royer, F., Marchal, O., et al. 2023, A&A, 674, A8 3, 10
Friel, E. D. 1995, ARA&A, 33, 381 22

Article number, page 27 of 34

0.2

Gaia
GES

6

6

0.0
0.2

4

4

2

2
0.2 0.0

00.2
8

0.2

0.2

0.0

0.2

0.0
0.2

0.0

0.2

4

4
2

2
0.2 0.0 0.2
[Ca/Fe]GES

0 0.2
6

6
count

[ /Fe]Gaia, cal

8

OCs (N<3)
OCs (N 3)
Sun
centroid

count

[ /Fe]Gaia, uncal

A&A proofs: manuscript no. gaia_gaiaeso_analysis

0 0.2

0.0
[Ca/Fe]

0.2

0

0.0
0.2
[ /Fe]Gaia [Ca/Fe]GES

Fig. 29: GES [Ca/Fe] vs. Gaia [α/Fe] (uncalibrated, calibrated) for 52 open clusters in common. Similar panels as in Fig. 28.
Friel, E. D., Jacobson, H. R., & Pilachowski, C. A. 2010, AJ, 139, 1942 23
Friel, E. D. & Janes, K. A. 1993, A&A, 267, 75 22
Friel, E. D., Janes, K. A., Tavarez, M., et al. 2002, AJ, 124, 2693 22
Frinchaboy, P. M., Marino, A. F., Villanova, S., et al. 2008, MNRAS, 391, 39 21
Frinchaboy, P. M., Thompson, B., Jackson, K. M., et al. 2013, ApJ, 777, L1 23
Gaia Collaboration, Arenou, F., Babusiaux, C., et al. 2023a, A&A, 674, A34 3
Gaia Collaboration, Prusti, T., de Bruijne, J. H. J., et al. 2016, A&A, 595, A1 3
Gaia Collaboration, Recio-Blanco, A., Kordopatis, G., et al. 2022, arXiv e-prints,
arXiv:2206.05534 19, 21
Gaia Collaboration, Recio-Blanco, A., Kordopatis, G., et al. 2023b, A&A, 674,
A38 4
Gaia Collaboration, Vallenari, A., Brown, A. G. A., et al. 2023c, A&A, 674, A1
3
Gilmore, G., Randich, S., Worley, C. C., et al. 2022, A&A, 666, A120 2, 3
Greggio, L. & Renzini, A. 1983, Mem. Soc. Astron. Italiana, 54, 311 23
Harris, C. R., Millman, K. J., van der Walt, S. J., et al. 2020, Nature, 585, 357 26
Hegedűs, V., Mészáros, S., Jofré, P., et al. 2023, A&A, 670, A107 2
Heiter, U., Jofré, P., Gustafsson, B., et al. 2015, A&A, 582, A49 3
Ho, A. Y. Q., Ness, M. K., Hogg, D. W., et al. 2017, ApJ, 836, 5 2
Hourihane, A., François, P., Worley, C. C., et al. 2023, A&A, 676, A129 3, 7, 10
Hunter, J. D. 2007, Computing in Science & Engineering, 9, 90 26
Jackson, R. J., Jeffries, R. D., Lewis, J., et al. 2015, A&A, 580, A75 6
Jackson, R. J., Jeffries, R. D., Wright, N. J., et al. 2022, MNRAS, 509, 1664 18
Janes, K. A. 1979, ApJS, 39, 135 22
Janes, K. A., Tilley, C., & Lynga, G. 1988, AJ, 95, 771 22
Jönsson, H., Holtzman, J. A., Allende Prieto, C., et al. 2020, AJ, 160, 120 2
Joshi, Y. C., Deepak, & Malhotra, S. 2024, Frontiers in Astronomy and Space
Sciences, 11, 1348321 22, 23
Katz, D., Munari, U., Cropper, M., et al. 2004, MNRAS, 354, 1223 2, 4
Katz, D., Sartoretti, P., Cropper, M., et al. 2019, A&A, 622, A205 4
Katz, D., Sartoretti, P., Guerrier, A., et al. 2023, A&A, 674, A5 2, 3, 4, 7
Kollmeier, J. A., Zasowski, G., Rix, H.-W., et al. 2017, arXiv e-prints,
arXiv:1711.03234 2
Li, Z., Zhao, G., Chen, Y., Liang, X., & Zhao, J. 2022, MNRAS, 517, 4875 2
Liu, C., Fu, J., Shi, J., et al. 2020, arXiv e-prints, arXiv:2005.07210 2
Magrini, L., Randich, S., Kordopatis, G., et al. 2017, A&A, 603, A2 23

Article number, page 28 of 34

Magrini, L., Viscasillas Vázquez, C., Spina, L., et al. 2023, A&A, 669, A119 19,
21, 22, 23
Matteucci, F. & Greggio, L. 1986, A&A, 154, 279 23
Mayor, M. 1976, A&A, 48, 301 22
Merle, T., Van der Swaelmen, M., Van Eck, S., et al. 2020, A&A, 635, A155 5,
9
Merle, T., Van Eck, S., Jorissen, A., et al. 2017, A&A, 608, A95 9
Minchev, I., Chiappini, C., & Martig, M. 2013, A&A, 558, A9 23
Minchev, I., Chiappini, C., & Martig, M. 2014, A&A, 572, A92 23
Myers, N., Donor, J., Spoo, T., et al. 2022, arXiv e-prints, arXiv:2206.13650 23
Nandakumar, G., Hayden, M. R., Sharma, S., et al. 2022, MNRAS, 513, 232 2
Netopil, M., Oralhan, İ. A., Çakmak, H., Michel, R., & Karataş, Y. 2022, MNRAS, 509, 421 23
Pancino, E., Carrera, R., Rossetti, E., & Gallart, C. 2010, A&A, 511, A56 23
Pancino, E., Lardo, C., Altavilla, G., et al. 2017, A&A, 598, A5 3
Pasquini, L., Avila, G., Blecha, A., et al. 2002, The Messenger, 110, 1 3
Pedregosa, F., Varoquaux, G., Gramfort, A., et al. 2011, Journal of Machine
Learning Research, 12, 2825 24, 26
Perryman, M. A. C., Lindegren, L., & Turon, C. 1997, in ESA Special Publication, Vol. 402, Hipparcos - Venice 1997, ed. R. M. Bonnet, E. Høg, P. L.
Bernacca, L. Emiliani, A. Blaauw, C. Turon, J. Kovalevsky, L. Lindegren,
H. Hassan, M. Bouffard, B. Strim, D. Heger, M. A. C. Perryman, & L. Woltjer, 743–748 3
Randich, S., Gilmore, G., Magrini, L., et al. 2022, A&A, 666, A121 2, 3
Recio-Blanco, A., de Laverny, P., Palicio, P. A., et al. 2023, A&A, 674, A29 2,
3, 4, 11, 12, 14, 18
Reddy, A. B. S., Lambert, D. L., & Giridhar, S. 2016, MNRAS, 463, 4366 23
Sacco, G. G., Morbidelli, L., Franciosini, E., et al. 2014, A&A, 565, A113 10
Sartoretti, P., Katz, D., Cropper, M., et al. 2018, A&A, 616, A6 4
Seabold, S. & Perktold, J. 2010, in 9th Python in Science Conference 26
Sestito, P., Palla, F., & Randich, S. 2008, A&A, 487, 965 23
Soubiran, C., Jasniewicz, G., Chemin, L., et al. 2013, A&A, 552, A64 3
Spina, L., Magrini, L., & Cunha, K. 2022, Universe, 8, 87 22, 23
Spina, L., Nordlander, T., Casey, A. R., et al. 2020, ApJ, 895, 52 21
Spina, L., Ting, Y. S., De Silva, G. M., et al. 2021, MNRAS, 503, 3279 22
Steinmetz, M., Guiglion, G., McMillan, P. J., et al. 2020a, AJ, 160, 83 4
Steinmetz, M., Matijevič, G., Enke, H., et al. 2020b, AJ, 160, 82 2

Van der Swaelmen et al.: GES DR5.1 and Gaia DR3 GSP-Spec

Fig. 30: Metallicity and [Ca/Fe] as a function of the Galactocentric radius for the sample of Gaia and GES open clusters with
1 Gy < age < 3 Gy. In the upper panel, we show [M/H] (calibrated metallicity for Gaia and [Fe/H] for GES) as a function of
RGC , while in the bottom panel, we present [Ca/Fe] versus RGC . The weighted linear fits are shown with continuous lines. The
vertical line mark the location of the elbow. The size of the symbols is proportional of the number of member stars used to
compute the mean values.
Steinmetz, M., Zwitter, T., Siebert, A., et al. 2006, AJ, 132, 1645 2
Takada, M., Ellis, R. S., Chiba, M., et al. 2014, PASJ, 66, R1 2
Taylor, M. B. 2005, in Astronomical Society of the Pacific Conference Series, Vol. 347, Astronomical Data Analysis Software and Systems XIV, ed.
P. Shopbell, M. Britton, & R. Ebert, 29 26
Tinsley, B. M. 1979, ApJ, 229, 1046 23
Tsantaki, M., Pancino, E., Marrese, P., et al. 2022, A&A, 659, A95 2
Twarog, B. A., Ashman, K. M., & Anthony-Twarog, B. J. 1997, AJ, 114, 2556
22
Van der Swaelmen, M., Merle, T., Van Eck, S., et al. 2023, arXiv e-prints,
arXiv:2312.04721 3, 5, 9
Van Rossum, G. & Drake, F. L. 2009, Python 3 Reference Manual (Scotts Valley,
CA: CreateSpace) 26
Virtanen, P., Gommers, R., Oliphant, T. E., et al. 2020, Nature Methods, 17, 261
26
Viscasillas Vázquez, C., Magrini, L., Casali, G., et al. 2022, A&A, 660, A135
18, 24
Viscasillas Vázquez, C., Magrini, L., Spina, L., et al. 2023, A&A, 679, A122 19
Waskom, M. L. 2021, Journal of Open Source Software, 6, 3021 26
Worley, C. C., Jofré, P., Rendle, B., et al. 2020, A&A, 643, A83 3, 18

Worley, C. C., Smiljanic, R., Magrini, L., et al. 2024, A&A, arXiv:2402.06076
3
Wu, T.-F., Lin, C.-J., & Weng, R. C. 2004, J. Mach. Learn. Res., 5, 975–1005 24
Wu, Z.-Y., Zhou, X., Ma, J., & Du, C.-H. 2009, MNRAS, 399, 2146 24
Yong, D., Carney, B. W., & Friel, E. D. 2012, AJ, 144, 95 23
Zhang, B., Li, J., Yang, F., et al. 2021a, ApJS, 256, 14 2
Zhang, R., Lucatello, S., Bragaglia, A., et al. 2021b, A&A, 654, A77 23
Zhong, J., Chen, L., Wu, D., et al. 2020, A&A, 640, A127 23

Article number, page 29 of 34

A&A proofs: manuscript no. gaia_gaiaeso_analysis

Fig. 31: Age-Metallicity relation for the sample of clusters with ages between 1 and 3 Gy, divided in three radial bins. The clusters
observed by Gaia are represented with semi-transparent circles, while those observed by GES with solid-filled circles. The linear
regressions are shown with dashed lines using the same colour as the corresponding radial bin. In the plot, we show the coefficients
of the three age-metallicity relationships. The size of the symbols is proportional of the number of member stars used to
compute the mean values.

Article number, page 30 of 34

Van der Swaelmen et al.: GES DR5.1 and Gaia DR3 GSP-Spec

0.4

thick disc
thin disc
-rich disc
OCs GES
OCs Gaia

0.3
[Ca/Fe]

0.2
0.1
0.0
0.1
0.21.0

0.8

0.6

0.4

0.2
[Fe/H]

0.0

0.2

0.4

thick disc
thin disc
-rich disc
OCs GES
OCs Gaia
0.8 0.6

0.4

0.2
[Fe/H]

0.0

0.2

0.4

0.4
0.3
[ /Fe]

0.2
0.1
0.0
0.1
0.21.0

Fig. 32: Gaia and GES clusters in the [Ca/Fe] vs. [M/H] (upper panel) and in the [α/Fe] vs. [M/H] (lower panel) planes. In the
background (light blue 2D histogram with rectangular cells), we show the abundances of the field stars observed by GES. In black,
we show the thick disc population; in green, the thin disc one; in blue, the high-α discs. The open clusters observed by GES are
represented by orange circles and those observed by Gaia by red circles. In both cases the radius of the circles is proportional to the
number of members.

Article number, page 31 of 34

A&A proofs: manuscript no. gaia_gaiaeso_analysis

Appendix A: Additional material

0.5

0.4

1 - N = 14173

median
KDE
(0, 1)

density

0.3

0.2

0.1

0.010.0

7.5 5.0 2.5 0.0 2.5 5.0 7.5
(vrad, Gaia vrad, GES)/ [vrad, GES]2 + [vrad, Gaia]2

10.0

Fig. A.1: Probability distribution of the normalised velocity differences. The blue histogram (bin width = 0.1) displays the distribution ∆norm vrad of the difference of the radial velocity differences
vrad,Gaia − vrad,GES normalised by the propagated errors
p
σ[vrad,Gaia ]2 + σcorr [vrad,GES ]2 where σcorr [vrad,GES ] is the uncertainty corrected according to Babusiaux et al. (2023). The black
line is the empirical KDE obtained from the sample distribution.
The red line is the probability distribution function (PDF) of a
the normal law centred in 0 and of unit variance. The dashed vertical black line indicates the mean of the distribution. The black
dotted lines have equation |∆norm vrad | = 2.3 and show where the
tails of the empirical distribution become heavier than those of
the normal law.

Article number, page 32 of 34

Van der Swaelmen et al.: GES DR5.1 and Gaia DR3 GSP-Spec

Table A.1: Main columns of the Gaia-ESO and Gaia public catalogues used in this study. Columns are: catalogue name, column
names, motivation, sections where it is mainly used. We remind the reader that the GSP-Spec calibrated gravities, metallicities and
abundances have to be calculated by applying the published relations to the uncalibrated quantities.
Catalogue

Columns

Motivation

Sections

GES
Gaia
Gaia
Gaia

SNR
phot_g_mean_mag
grvs_mag
rvs_spec_sig_to_noise

physical quantity
physical quantity
physical quantity
physical quantity

-

GES
Gaia
GES
GES
GES
GES
Gaia
Gaia

VRAD, E_VRAD
radial_velocity, radial_velocity_error
SRP
SRV
EML
REC_SETUP
RUWE
phot_variable_flag

physical quantity
physical quantity
sample cleaning
sample cleaning
sample cleaning
analysis tracking
sample cleaning
sample cleaning

radial velocity
radial velocity
radial velocity
radial velocity
radial velocity
radial velocity
radial velocity
radial velocity

GES
GES
GES
GES
Gaia
Gaia
Gaia
Gaia
Gaia

PECULI containining 20010-14- or 20010-13
PECULI containining 20020-14- or 20020-13
PECULI containining 20030-14- or 20030-13
PECULI containining 20040-14- or 20040-13
non_single_star
RUWE
classprob_dsc_combmod_binarystar
classprob_dsc_specmod_binarystar
flags_msc

SB1 selection
SB2 selection
SB3 selection
SB4 selection
sample selection
diagnostic
diagnostic
diagnostic
diagnostic

binary
binary
binary
binary
binarity
binarity
binarity
binarity
binarity

GES
Gaia

VSINI, E_VSINI
vbroad, vbroad_error

physical quantity
physical quantity

rotational velocity
rotational velocity

GES
Gaia
GES
Gaia
GES
Gaia
GES
Gaia
Gaia
Gaia

TEFF, E_TEFF
teff_gspspec, teff_gspspec_lower, teff_gspspec_upper
LOGG, E_LOGG
logg_gspspec, logg_gspspec_lower, logg_gspspec_upper
FEH, E_FEH
mh_gspspec, mh_gspspec_lower, mh_gspspec_upper
MG1, SI1, CA1, TI1, E_MG1, E_SI1, E_CA1, E_TI1
alphafe_gspspec, alphafe_gspspec_lower, alphafe_gspspec_upper
cafe_gspspec, cafe_gspspec_lower, cafe_gspspec_upper
flags_gspspec

physical quantity
physical quantity
physical quantity
physical quantity
physical quantity
physical quantity
physical quantity
physical quantity
physical quantity
sample cleaning

temperature
temperature
gravity
gravity
metallicity
metallicity
abundances
abundances
abundances
stellar parameters/abundances

1.6

800
600

120

1.2

100

1.0

80

0.8

60

0.6

400

40

0.4

200

20

0.2

0

5.0

7.5 10.0 12.5
G [mag]

0.0

300

1.4

250

1.2
1.0

200

0.8

150

5.0

7.5 10.0 12.5
G [mag]

count

e(Teff, Gaia)

1000

1.4

1.6

e([M/H]Gaia)

1200

140

200
175
150
125
100
75
50
25

e(loggGaia)

1400

0.6

100

0.4

50

0.2
0.0

5.0

7.5 10.0 12.5
G [mag]

Fig. A.2: Correlation between e(PGaia ) and GRVS where P if either T eff , log g or [M/H] (from left to right).

Article number, page 33 of 34

A&A proofs: manuscript no. gaia_gaiaeso_analysis

1000
800
S/N (RVS or GES)

Table A.3: SVM classification of 67 Gaia open clusters (aged between 1 and 3 Gy and with N≥3) according to the given training
data and predicted probabilities of belonging to each of the disk
components (thin: P0, thick: P1, and hα: P2 )

0 (19029) (GES)
0 (1117) (RVS)
3 (552) (RVS)

600
400
200
04

6

8

10
12
Grvs [mag]

14

16

Fig. A.3: GES S/N and RVS S/N as a function of G for respectively 19 029 (blue) and 1117 (orange) objects of S0 with a valid
GES (resp., RVS) S/N and RVS S/N as a function of G for the
552 (green) objects of S3 with a valid RVS S/N.
Table A.2: SVM classification of the GES open clusters (aged
between 1 and 3 Gy) according to the given training data and
predicted probabilities of belonging to each of of the disk components (thin: P0, thick: P1, and hα: P2 )
GES_FLD
Br21
Br22
Br25
Br31
Br44
Br73
Br75
Br81
Col110
Cz24
Cz30
NGC2141
NGC2158
NGC2355
NGC2420
NGC2425
NGC2477
NGC2506
NGC4337
NGC6005
NGC6583
Rup134
Tom2
Trumpler20

Pop
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0

Article number, page 34 of 34

P0
1.0
0.999
1.0
0.999
0.985
1.0
0.999
0.984
0.981
1.0
1.0
0.999
1.0
1.0
0.997
1.0
0.992
0.994
0.986
0.985
0.983
0.987
1.0
0.991

P1
0.0
0.0
0.0
0.0
0.014
0.0
0.0
0.014
0.003
0.0
0.0
0.001
0.0
0.0
0.001
0.0
0.008
0.0
0.013
0.014
0.016
0.012
0.0
0.008

P2
0.0
0.001
0.0
0.001
0.001
0.0
0.001
0.002
0.017
0.0
0.0
0.0
0.0
0.0
0.002
0.0
0.0
0.006
0.001
0.001
0.002
0.001
0.0
0.0

cluster
Alessi_1
Berkeley_68
Collinder_110
Czernik_12
ESO_518_03
FSR_0278
FSR_0496
FSR_0866
FSR_1378
Gulliver_13
Haffner_22
IC_4651
IC_4756
King_23
King_5
LP_145
LP_2198
LP_5
LP_930
NGC_1245
NGC_1817
NGC_2112
NGC_2141
NGC_2158
NGC_2204
NGC_2354
NGC_2355
NGC_2360
NGC_2420
NGC_2423
NGC_2477
NGC_2506
NGC_2509
NGC_2627
NGC_3680
NGC_6208
NGC_6811
NGC_6819
NGC_6939
NGC_6940
NGC_6991
NGC_7044
NGC_752
NGC_7762
NGC_7789
Ruprecht_171
Ruprecht_68
Skiff_J0058+68.4
Skiff_J1942+38.6
Tombaugh_1
Trumpler_20
Trumpler_32
UBC_1061
UBC_141
UBC_199
UBC_255
UBC_284
UBC_307
UBC_310
UBC_374
UBC_472
UBC_57
UBC_577
UBC_614
UFMG_2
UPK_27
UPK_84

Pop
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0

P0
0.999
1.0
0.999
0.999
0.995
0.992
0.999
1.0
0.999
0.994
1.0
0.996
0.998
0.998
1.0
0.991
0.993
0.999
1.0
0.999
1.0
0.999
0.998
0.999
1.0
1.0
0.997
0.722
1.0
0.998
0.995
1.0
0.991
0.999
0.926
0.997
0.998
0.997
0.998
0.999
0.998
0.997
0.172
1.0
0.998
0.996
1.0
0.859
0.997
1.0
0.995
0.999
0.997
1.0
0.999
0.999
0.994
0.988
0.987
0.992
1.0
1.0
0.994
0.998
0.985
0.994
0.956

P1
0.001
0.0
0.001
0.001
0.004
0.008
0.001
0.0
0.001
0.006
0.0
0.004
0.001
0.002
0.0
0.009
0.007
0.001
0.0
0.001
0.0
0.001
0.002
0.001
0.0
0.0
0.003
0.06
0.0
0.002
0.005
0.0
0.009
0.001
0.004
0.001
0.002
0.003
0.002
0.001
0.001
0.003
0.09
0.0
0.002
0.004
0.0
0.005
0.003
0.0
0.005
0.001
0.003
0.0
0.001
0.001
0.006
0.011
0.012
0.008
0.0
0.0
0.002
0.002
0.014
0.006
0.008

P2
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.001
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.001
0.0
0.0
0.0
0.218
0.0
0.0
0.0
0.0
0.0
0.0
0.07
0.002
0.0
0.0
0.0
0.0
0.001
0.0
0.738
0.0
0.0
0.0
0.0
0.136
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.001
0.001
0.0
0.0
0.0
0.004
0.0
0.001
0.0
0.036


